Urban traffic congestion control: a DeePC change

Urban traffic congestion remains a pressing challenge in our rapidly expanding cities, despite the abundance of available data and the efforts of policymakers. By leveraging behavioral system theory and data-driven control, this paper exploits the DeePC algorithm in the context of urban traffic control performed via dynamic traffic lights. To validate our approach, we consider a high-fidelity case study using the state-of-the-art simulation software package Simulation of Urban MObility (SUMO). Preliminary results indicate that DeePC outperforms existing approaches across various key metrics, including travel time and CO$_2$ emissions, demonstrating its potential for effective traffic management

==> csvs/ExampleMFD.csv <==
0.0,0.0
0.0,0.0
0.00036629629453186326,13.186813186813186
0.0005159022524834943,19.78021978021978
0.0004393181787779312,19.78021978021978
0.0009059780866824622,72.52747252747253
0.0006521491449779302,32.967032967032964
0.0008490454913450935,32.967032967032964
0.0014950502166681855,32.967032967032964
0.0016885013287644389,39.56043956043956
0.0010129536732438678,39.56043956043956
0.002002998535000334,72.52747252747253
0.0017559609309699845,32.967032967032964
0.0017067925341687788,72.52747252747253
0.001944539813075557,59.34065934065934
0.0028077229682182325,59.34065934065934
0.002445981172618787,32.967032967032964
0.0029589407668086662,59.34065934065934
0.0037544583496648735,118.68131868131869
0.0032808246137593475,138.46153846153845
0.0036449634500164167,98.9010989010989
0.0031782968644964733,118.68131868131869
0.0025668639700567493,112.08791208791209
0.002940040313732211,46.15384615384615
0.0027412862788096484,79.12087912087912
0.002700562539447272,52.747252747252745
0.0027000578066629127,92.3076923076923
0.002552919141766642,72.52747252747253
0.002669742945747506,79.12087912087912
0.0028166024351115567,59.34065934065934
0.002768308241912555,92.3076923076923
0.0032437199499755556,105.49450549450549
0.0031845600278663042,52.747252747252745
0.0036369155379750084,65.93406593406593
0.004127707990624858,191.2087912087912
0.004935794859369648,171.42857142857142
0.004691897139447124,138.46153846153845
0.006191309117886151,171.42857142857142
0.004626783356462242,112.08791208791209
0.0052882692264570865,145.05494505494505
0.005146983130500599,158.24175824175825
0.005705495457987516,112.08791208791209
0.006898826827865271,158.24175824175825
0.0060055584573864805,158.24175824175825
0.006898643818367856,158.24175824175825
0.006758120539490016,131.86813186813185
0.007232320164084098,178.02197802197801
0.007399532214733211,125.27472527472527
0.008487747395022758,164.83516483516485
0.007206018504688998,92.3076923076923
0.007397549359352824,263.7362637362637
0.00735697430766754,210.98901098901098
0.00644024510764692,191.2087912087912
0.009041862994387369,178.02197802197801
0.006859624916820143,204.3956043956044
0.006442523409104817,125.27472527472527
0.007157742905949834,197.8021978021978
0.007299085122677636,217.58241758241758
0.008707613509742015,257.14285714285717
0.008495321299396119,257.14285714285717
0.0076442282336039846,178.02197802197801
0.008454142479791404,178.02197802197801
0.008301265160657864,158.24175824175825
0.008485687438301946,164.83516483516485
0.00899028887485553,151.64835164835165
0.009440230756976255,59.34065934065934
0.009842437884592638,230.76923076923077
0.009386649755459732,257.14285714285717
0.009018182388059043,257.14285714285717
0.008144998703254165,204.3956043956044
0.009834765387123712,290.1098901098901
0.009511524263532644,243.95604395604394
0.009670579106239434,243.95604395604394
0.009776720124823918,210.98901098901098
0.010623368867734887,276.9230769230769
0.011405849613706592,290.1098901098901
0.0120328330968972,283.5164835164835
0.012736113714664413,257.14285714285717
0.012153134491907731,276.9230769230769
0.012532734890035193,178.02197802197801
0.01253853209562532,191.2087912087912
0.01238963017998673,118.68131868131869
0.013260816972446507,356.04395604395603
0.013087181434890769,336.2637362637363
0.012072442944390334,356.04395604395603
0.012547882159843182,296.7032967032967
0.012416769438799389,389.010989010989
0.01307510449337964,329.6703296703297
0.013320165092020208,342.85714285714283
0.012762452571986051,296.7032967032967
0.013239456697576724,336.2637362637363
0.013780634809006,276.9230769230769
0.013594057836441659,283.5164835164835
0.014092267055045836,197.8021978021978
0.014164396882569692,237.36263736263737
0.01515813261772177,270.3296703296703
0.015317553193848905,184.6153846153846
0.016038094831763598,112.08791208791209
0.01633364986892892,323.0769230769231
0.016298404098729097,356.04395604395603
0.014730991116273927,415.38461538461536
0.01498203818036026,356.04395604395603
0.015463363812258022,408.7912087912088
0.014039260074827047,349.45054945054943
0.015117614868985815,349.45054945054943
0.015063961450888742,342.85714285714283
0.015120191840947716,270.3296703296703
0.015260422457592035,250.54945054945054
0.015002339985793244,270.3296703296703
0.015616563102524952,210.98901098901098
0.015245987595034023,250.54945054945054
0.015387443806149677,224.17582417582418
0.016057175866063624,178.02197802197801
0.015840360614575378,98.9010989010989
0.01652781294551788,309.8901098901099
0.016244847532909275,336.2637362637363
0.015810886164063332,494.5054945054945
0.01657926152380294,415.38461538461536
0.014869738101348362,336.2637362637363
0.015174112442009682,303.2967032967033
0.01479082396208625,395.6043956043956
0.016458191892266414,283.5164835164835
0.01740902350127683,349.45054945054943
0.01779246311730125,329.6703296703297
0.017513700794988447,316.4835164835165
0.01736796978483894,217.58241758241758
0.016386746447813322,210.98901098901098
0.017224305185284505,191.2087912087912
0.017570265613254414,164.83516483516485
0.017962631964932255,79.12087912087912
0.017873201209613793,309.8901098901099
0.01829313419277914,362.6373626373626
0.0183818419032168,441.75824175824175
0.01806343333275371,395.6043956043956
0.018358182509025687,441.75824175824175
0.0173026764041616,382.4175824175824
0.018628691264198388,375.8241758241758
0.019071384207032527,389.010989010989
0.019814167283215292,408.7912087912088
0.020054972388045055,382.4175824175824
0.021468225224080553,362.6373626373626
0.02065226154135735,276.9230769230769
0.021289275666752233,270.3296703296703
0.022019240542684983,230.76923076923077
0.022843046138598794,224.17582417582418
0.022699078676717624,178.02197802197801
0.023451745228459497,362.6373626373626
0.023769987719512154,448.35164835164835
0.022449311747619514,441.75824175824175
0.021728098368913203,415.38461538461536
0.022612946499202972,487.9120879120879
0.020897360859543353,428.57142857142856
0.02081637018910498,389.010989010989
0.020721842778296914,362.6373626373626
0.022267566598196165,461.53846153846155
0.022001073619068025,395.6043956043956
0.022338204428175273,356.04395604395603
0.022299311855414988,257.14285714285717
0.022960455257480916,316.4835164835165
0.022902185924880088,257.14285714285717
0.02342471473423854,171.42857142857142
0.023235380235246902,98.9010989010989
0.02367654873231065,349.45054945054943
0.023929701815506743,389.010989010989
0.023812674684696004,474.72527472527474
0.023906982311427908,421.97802197802196
0.023205891336526223,468.13186813186815
0.02328766846255928,389.010989010989
0.023265759906587948,408.7912087912088
0.02436598060011421,336.2637362637363
0.024425132575577355,428.57142857142856
0.02453990243655361,408.7912087912088
0.02443927489351923,356.04395604395603
0.024828504515847557,336.2637362637363
0.025763155886855845,342.85714285714283
0.02430283419069096,263.7362637362637
0.02507783057677854,210.98901098901098
0.024207635049227915,131.86813186813185
0.024815048338543994,329.6703296703297
0.024202144060107615,369.2307692307692
0.023825605489275283,408.7912087912088
0.02399544281974392,395.6043956043956
0.024164662764818795,402.1978021978022
0.024028127307256113,362.6373626373626
0.023477047601852295,375.8241758241758
0.0232115349356569,336.2637362637363
0.02426290631900278,349.45054945054943
0.02514273069192069,349.45054945054943
0.024786790877344617,316.4835164835165
0.025145296997220703,290.1098901098901
0.025543603384551854,283.5164835164835
0.024886443275635977,290.1098901098901
0.024338279417572634,204.3956043956044
0.024226209966134112,92.3076923076923
0.02609942110816108,329.6703296703297
0.025038291283269263,349.45054945054943
0.025377265620343453,375.8241758241758
0.025472065724854463,336.2637362637363
0.02651872638946447,356.04395604395603
0.02585554356963943,389.010989010989
0.02590528148121671,356.04395604395603
0.025594330781228445,309.8901098901099
0.028774358364877007,389.010989010989
0.028076822411487824,349.45054945054943
0.027179037013952374,303.2967032967033
0.02657508795977855,283.5164835164835
0.026252360068095823,250.54945054945054
0.027247820269242735,217.58241758241758
0.028898335896024356,217.58241758241758
0.029417674433879448,151.64835164835165
0.028289831218203176,303.2967032967033
0.029018355111694146,270.3296703296703
0.028508780751168066,323.0769230769231
0.029173008576855355,303.2967032967033
0.02948364347495417,362.6373626373626
0.029875251907657618,329.6703296703297
0.02985478798827143,283.5164835164835
0.030908136696711323,263.7362637362637
0.03278984440350826,316.4835164835165
0.03426885550714852,323.0769230769231
0.03423724600921386,263.7362637362637
0.03510342522172942,303.2967032967033
0.034828046017496436,290.1098901098901
0.03462194083972685,197.8021978021978
0.03480436823314729,184.6153846153846
0.03499593753666788,98.9010989010989
0.034920516066397386,276.9230769230769
0.035048473261728996,296.7032967032967
0.034905064753789225,349.45054945054943
0.03445729836921031,296.7032967032967
0.03510262819956856,349.45054945054943
0.034587251498012415,309.8901098901099
0.0343904616456085,296.7032967032967
0.0350186229550571,309.8901098901099
0.03678168981868397,349.45054945054943
0.03687527843763125,329.6703296703297
0.037657452656443276,296.7032967032967
0.0371829039697606,263.7362637362637
0.03735479222979756,217.58241758241758
0.03753388827639752,230.76923076923077
0.03654272536821316,145.05494505494505
0.036040182598406176,85.71428571428571
0.036309598656412666,237.36263736263737
0.0361643929961367,243.95604395604394
0.03625912206697553,309.8901098901099
0.03576977674394978,290.1098901098901
0.03562712890391654,309.8901098901099
0.03562764479318734,250.54945054945054
0.0367024963227969,316.4835164835165
0.03613290420690632,303.2967032967033
0.036197419055572416,263.7362637362637
0.03752114514210351,323.0769230769231
0.03653682836029985,230.76923076923077
0.03581861115780022,184.6153846153846
0.03663313372087468,178.02197802197801
0.036839175533947256,131.86813186813185
0.03702510463324063,105.49450549450549
0.037216312369881405,79.12087912087912
0.038071963468502355,257.14285714285717
0.03911814527216491,230.76923076923077
0.03903977581931697,356.04395604395603
0.040661448678810795,309.8901098901099
0.03947045641098023,276.9230769230769
0.03974655628588373,276.9230769230769
0.040014382177185635,257.14285714285717
0.04038128383092789,224.17582417582418
0.04068783074590139,296.7032967032967
0.04152193416086481,349.45054945054943
0.042095245634069724,283.5164835164835
0.04132604202217708,210.98901098901098
0.04148689377745001,178.02197802197801
0.04162561664695296,151.64835164835165
0.041005238842846216,118.68131868131869
0.04124503815752112,112.08791208791209
0.04120009728943303,204.3956043956044
0.040968180656608524,250.54945054945054
0.0407983653679359,243.95604395604394
0.040420287336905586,204.3956043956044
0.042181470575806096,237.36263736263737
0.0418651522591496,257.14285714285717
0.04331351888873426,230.76923076923077
0.042712060934208346,283.5164835164835
0.04304001639132947,263.7362637362637
0.04334001748470626,224.17582417582418
0.043331532567700344,250.54945054945054
0.04396913765683402,197.8021978021978
0.04387225781757858,138.46153846153845
0.043969774077197724,92.3076923076923
0.04456841008206455,105.49450549450549
0.044554577308435504,92.3076923076923
0.044482044954535054,263.7362637362637
0.044537550291922065,191.2087912087912
0.04403700725132455,303.2967032967033
0.0435590302437705,178.02197802197801
0.04371400839769752,237.36263736263737
0.044040649606310336,197.8021978021978
0.044389307532591356,250.54945054945054
0.044322064519370936,210.98901098901098
0.044684195212427356,237.36263736263737
0.04479782763584256,224.17582417582418
0.04470024108150958,210.98901098901098
0.04485167090269932,217.58241758241758
0.045330136558718766,217.58241758241758
0.04620951435313498,210.98901098901098
0.04717601713553946,197.8021978021978
0.0462909994348934,85.71428571428571
0.04644842076549658,309.8901098901099
0.04626989219237248,250.54945054945054
0.04559088051636148,296.7032967032967
0.045481822624763975,257.14285714285717
0.047388913503493245,224.17582417582418
0.04574330904736014,257.14285714285717
0.04539031295103277,263.7362637362637
0.045670595861594866,230.76923076923077
0.04698019445816392,316.4835164835165
0.04698537492215354,276.9230769230769
0.047708845938196645,263.7362637362637
0.047366352278138825,204.3956043956044
0.04697502019524263,204.3956043956044
0.04846912756642403,224.17582417582418
0.04860262344297928,138.46153846153845
0.04870640466565397,112.08791208791209
0.04852269045386617,230.76923076923077
0.0481569899598199,224.17582417582418
0.04851259074269599,303.2967032967033
0.048239215818356586,290.1098901098901
0.0479876331828073,257.14285714285717
0.05036120393618491,257.14285714285717
0.0501011618339816,243.95604395604394
0.05063025076425083,171.42857142857142
0.05090223239214687,210.98901098901098
0.05092390091514184,204.3956043956044
0.051571086230443174,204.3956043956044
0.05174688231947583,217.58241758241758
0.051738904708360484,197.8021978021978
0.051807349448163446,164.83516483516485
0.051779567451659174,151.64835164835165
0.05175503473629535,72.52747252747253
0.05150803092407096,243.95604395604394
0.05195743662875286,217.58241758241758
0.05153786865119156,243.95604395604394
0.05112743761180177,276.9230769230769
0.05102550075943228,290.1098901098901
0.05109148293176349,250.54945054945054
0.051932277821597685,204.3956043956044
0.05204607358020626,191.2087912087912
0.053257607517532245,204.3956043956044
0.05410969879240304,237.36263736263737
0.05456303528182038,204.3956043956044
0.05410821198829854,191.2087912087912
0.05400136719025613,145.05494505494505
0.05380419856241274,131.86813186813185
0.054035521734630915,112.08791208791209
0.054589710582472285,85.71428571428571
0.05457879368094786,204.3956043956044
0.05430859525394964,184.6153846153846
0.053400802617161174,210.98901098901098
0.05367922120650735,158.24175824175825
0.05378007112718796,145.05494505494505
0.05341665293641948,131.86813186813185
0.05401759678459056,118.68131868131869
0.0544668163854434,98.9010989010989
0.05454634778162412,164.83516483516485
0.05541645535871252,224.17582417582418
0.055627867553869545,224.17582417582418
0.05588276789138356,178.02197802197801
0.055936409055630174,224.17582417582418
0.05653376810337572,178.02197802197801
0.057448884542520035,112.08791208791209
0.057552334209587906,118.68131868131869
0.057754974280722196,257.14285714285717
0.05764123389270552,243.95604395604394
0.05822045128283621,243.95604395604394
0.05911248964476639,224.17582417582418
0.0588052982570169,237.36263736263737
0.0597129621825303,224.17582417582418
0.05986381252055181,197.8021978021978
0.060203547574122517,178.02197802197801
0.06010524846323667,197.8021978021978
0.059657877895384154,217.58241758241758
0.05910986514094821,184.6153846153846
0.059243748496861155,171.42857142857142
0.05927884279850019,131.86813186813185
0.05918744883952327,92.3076923076923
0.05966096031289615,79.12087912087912
0.05991690182103297,59.34065934065934
0.06036463614822835,224.17582417582418
0.061072619171790354,230.76923076923077
0.06089124988782042,257.14285714285717
0.06159436400459514,263.7362637362637
0.061539442413803255,237.36263736263737
0.06162984074856651,184.6153846153846
0.06198401160688259,178.02197802197801
0.06117379991515076,204.3956043956044
0.06173794403652921,184.6153846153846
0.060956504023957074,158.24175824175825
0.061035239637065176,210.98901098901098
0.06114343269790977,138.46153846153845
0.06143164101622195,145.05494505494505
0.06170216398143751,138.46153846153845
0.061607443920504275,112.08791208791209
0.061749615482363004,105.49450549450549
0.061917371424068515,217.58241758241758
0.06153233174014103,230.76923076923077
0.061155895085633336,197.8021978021978
0.06101397046837484,164.83516483516485
0.060805421348632295,151.64835164835165
0.06133338163185484,164.83516483516485
0.06110966745983305,184.6153846153846
0.06193528566487794,158.24175824175825
0.06161389767752462,204.3956043956044
0.06145255468736239,191.2087912087912
0.06107836546106233,151.64835164835165
0.061690485449948144,178.02197802197801
0.06184023418511216,138.46153846153845
0.06233967150100179,158.24175824175825
0.06280112273103013,138.46153846153845
0.06268845832036607,85.71428571428571
0.06269452035350548,230.76923076923077
0.06224365946456009,210.98901098901098
0.062133709722847694,224.17582417582418
0.062261514620059084,237.36263736263737
0.06200531832470676,237.36263736263737
0.06220583072264023,257.14285714285717
0.06282161429311904,191.2087912087912
0.06353630381343868,171.42857142857142
0.06426273076053411,230.76923076923077
0.06487437806428467,191.2087912087912
0.06493819140579857,224.17582417582418
0.06459738908647827,197.8021978021978
0.06448313313220802,145.05494505494505
0.06457114095744763,171.42857142857142
0.06524680244638263,125.27472527472527
0.0656317589407603,98.9010989010989
0.06633082525954044,250.54945054945054
0.0665131596686525,237.36263736263737
0.0656639388224919,217.58241758241758
0.06664528357697101,270.3296703296703
0.06589819323269383,217.58241758241758
0.06598284243917185,217.58241758241758
0.0660100887497506,184.6153846153846
0.06663043457451329,145.05494505494505
0.06698730486254958,184.6153846153846
0.06695760570062158,112.08791208791209
0.06724206044233193,151.64835164835165
0.06725893370485769,138.46153846153845
0.06728069486021132,85.71428571428571
0.06708828728933354,112.08791208791209
0.06693761078968957,98.9010989010989
0.06697693760348729,46.15384615384615
0.06653818337111751,151.64835164835165
0.06618463699675114,178.02197802197801
0.06617600461888676,158.24175824175825
0.06473899820609448,131.86813186813185
0.06582653263091383,184.6153846153846
0.06557318619762374,217.58241758241758
0.06616487263460853,151.64835164835165
0.0665857799050137,138.46153846153845
0.06658049564729049,131.86813186813185
0.06569476540579307,125.27472527472527
0.06591945683141703,197.8021978021978
0.06547967134305939,184.6153846153846
0.06604842493417597,118.68131868131869
0.0652218547160227,145.05494505494505
0.0655012860347773,46.15384615384615
0.06514801565087695,52.747252747252745
0.06452371849261705,191.2087912087912
0.06425612852829975,184.6153846153846
0.06485430487408309,224.17582417582418
0.06471270519417205,224.17582417582418
0.06484671711905075,224.17582417582418
0.06519371192530657,184.6153846153846
0.0662255459157457,178.02197802197801
0.06602680501198714,145.05494505494505
0.06628924540882072,138.46153846153845
0.06594300630956598,112.08791208791209
0.06592643007430825,171.42857142857142
0.06557565176345123,118.68131868131869
0.06593564141447691,151.64835164835165
0.06640976720996841,138.46153846153845
0.06593495857337908,72.52747252747253
0.06575023637261364,32.967032967032964
0.06485669305657966,197.8021978021978
0.06454710538978406,171.42857142857142
0.06455168697973744,230.76923076923077
0.06437907604897967,224.17582417582418
0.06335720909423716,276.9230769230769
0.06378076099719064,270.3296703296703
0.06420756970273184,237.36263736263737
0.06337254004324178,237.36263736263737
0.06285064145149188,270.3296703296703
0.06305853535560543,257.14285714285717
0.06364469982792359,237.36263736263737
0.0634406166314113,257.14285714285717
0.06331194495783161,257.14285714285717
0.06352925409862942,217.58241758241758
0.06307449546926079,164.83516483516485
0.06394119825263976,105.49450549450549
0.06438694339241939,270.3296703296703
0.06324440061427301,210.98901098901098
0.0630709475332279,250.54945054945054
0.062469525087959187,217.58241758241758
0.06252972410692398,250.54945054945054
0.06307357355265834,270.3296703296703
0.06351874320993701,217.58241758241758
0.06351000815280196,178.02197802197801
0.0637769155770817,243.95604395604394
0.06511767283182096,290.1098901098901
0.06450148320882064,243.95604395604394
0.06414877849833057,276.9230769230769
0.06421345702658982,204.3956043956044
0.06386218419935208,224.17582417582418
0.06438941567099225,184.6153846153846
0.06354021727147986,164.83516483516485
0.06377169621967099,283.5164835164835
0.06324084111743536,276.9230769230769
0.0636564484736291,230.76923076923077
0.06381813706835772,230.76923076923077
0.06399325115049492,257.14285714285717
0.06484447884680211,197.8021978021978
0.06467518322727683,217.58241758241758
0.06427403972283205,197.8021978021978
0.06492331231592355,250.54945054945054
0.06523168352866549,243.95604395604394
0.06566860076345236,250.54945054945054
0.06553212537100533,257.14285714285717
0.06582846878646888,191.2087912087912
0.06586730748406071,237.36263736263737
0.06515561833742398,151.64835164835165
0.0657146650907993,131.86813186813185
0.06564983042790717,230.76923076923077
0.06448879540274514,191.2087912087912
0.06407416969494756,283.5164835164835
0.064564963453135,296.7032967032967
0.06440297663333591,230.76923076923077
0.06485017716430488,263.7362637362637
0.06495462431344183,204.3956043956044
0.06576565320625698,230.76923076923077
0.06612066549492258,230.76923076923077
0.06555148235015582,243.95604395604394
0.06630925638009265,276.9230769230769
0.06546941590759828,230.76923076923077
0.06604888882610373,263.7362637362637
0.06630889097587654,276.9230769230769
0.06621050479838218,303.2967032967033
0.06618291972512343,270.3296703296703
0.06638966369184816,375.8241758241758
0.06670782967089625,323.0769230769231
0.06573248452416193,415.38461538461536
0.06478730415434422,362.6373626373626
0.06452002123225622,421.97802197802196
0.06355435678950658,329.6703296703297
0.06351654950783893,342.85714285714283
0.06378043849998484,316.4835164835165
0.06369811690191948,323.0769230769231
0.06552004645270225,349.45054945054943
0.06553156361956415,356.04395604395603
0.06612439809367,369.2307692307692
0.06635014973958739,316.4835164835165
0.06746835356671015,336.2637362637363
0.0678895754775293,283.5164835164835
0.0672864090510803,250.54945054945054
0.06774665117216246,349.45054945054943
0.06737668085299212,336.2637362637363
0.06668874406016936,329.6703296703297
0.06733718892333093,375.8241758241758
0.06669220439410763,323.0769230769231
0.06700549181135157,329.6703296703297
0.06681912552814853,243.95604395604394
0.06668243037347574,217.58241758241758
0.0675759155304834,263.7362637362637
0.06726695266254988,257.14285714285717
0.067312060444552,276.9230769230769
0.06703103905569048,276.9230769230769
0.06784293235811467,224.17582417582418
0.06810070365165634,237.36263736263737
0.06641384902482682,184.6153846153846
0.06562807653276025,164.83516483516485
0.06694240289171204,243.95604395604394
0.06634125485635482,217.58241758241758
0.06601416906829345,204.3956043956044
0.06716408525946478,224.17582417582418
0.06735724146975651,204.3956043956044
0.06723697249724227,217.58241758241758
0.0676691550773453,164.83516483516485
0.0678275913044672,158.24175824175825
0.06715753230716659,210.98901098901098
0.06751653100661166,210.98901098901098
0.0675524207050891,178.02197802197801
0.06726683777005366,158.24175824175825
0.06744330046278917,171.42857142857142
0.06804755446823206,197.8021978021978
0.06749772290116432,112.08791208791209
0.06745337697462729,85.71428571428571
0.06786389145228285,191.2087912087912
0.06781314719173455,178.02197802197801
0.06841978341486747,217.58241758241758
0.0676847497987968,210.98901098901098
0.0674128414846586,151.64835164835165
0.06750914418861421,164.83516483516485
0.06772180725957161,125.27472527472527
0.06799909713695404,105.49450549450549
0.06916219883288954,171.42857142857142
0.06856806426972782,158.24175824175825
0.0689762785138232,237.36263736263737
0.0688899153245264,210.98901098901098
0.06908009082567518,224.17582417582418
0.07000787218583102,257.14285714285717
0.0701204946977923,171.42857142857142
0.06983746032805865,184.6153846153846
0.06933463725488587,257.14285714285717
0.06806689322831534,257.14285714285717
0.06811195606915067,290.1098901098901
0.06813462515952008,237.36263736263737
0.06888636286984615,230.76923076923077
0.06890727847953049,263.7362637362637
0.07057417756830117,204.3956043956044
0.06847626199515837,197.8021978021978
0.067880796284366,230.76923076923077
0.06888334094768808,243.95604395604394
0.06879571481319914,217.58241758241758
0.06949440254113493,191.2087912087912
0.0694293001029324,276.9230769230769
0.0695745871867217,151.64835164835165
0.06970544913210226,197.8021978021978
0.07060373421698928,112.08791208791209
0.07052056262799737,257.14285714285717
0.07060220841542217,204.3956043956044
0.07115950410780751,204.3956043956044
0.07122772277101078,204.3956043956044
0.0711745522153203,184.6153846153846
0.07096063136694847,217.58241758241758
0.07090381316976423,158.24175824175825
0.07061705850627589,151.64835164835165
0.07068383480710921,204.3956043956044
0.07037230588286297,257.14285714285717
0.07058923307293184,224.17582417582418
0.07068041026572443,191.2087912087912
0.07070976737630265,158.24175824175825
0.07075432858758518,230.76923076923077
0.07046953094139423,191.2087912087912
0.07062239943375574,118.68131868131869
0.07072654766096619,224.17582417582418
0.0711656282112078,283.5164835164835
0.0705047740797312,329.6703296703297
0.07075575602237197,237.36263736263737
0.07022770716289548,230.76923076923077
0.07042850728042006,243.95604395604394
0.07017795000231247,230.76923076923077
0.07055746860996179,263.7362637362637
0.07109923746487001,217.58241758241758
0.07023283162431465,243.95604395604394
0.07040944672238841,204.3956043956044
0.07051910976943952,178.02197802197801
0.07096733421508264,178.02197802197801
0.07084863129487005,191.2087912087912
0.07069807142469967,158.24175824175825
0.07075714648811923,131.86813186813185
0.07005433555828601,178.02197802197801
0.07001816094847725,217.58241758241758
0.07046233558118183,217.58241758241758
0.06986077523816793,171.42857142857142
0.07028763128720182,217.58241758241758
0.06915062791214915,184.6153846153846
0.06913190763712047,197.8021978021978
0.06841406728860139,171.42857142857142
0.06918009632408158,197.8021978021978
0.0690719220389748,191.2087912087912
0.06909175713819729,224.17582417582418
0.06959259069706474,191.2087912087912
0.06897032917540762,151.64835164835165
0.06978463736834783,224.17582417582418
0.07108993749856454,178.02197802197801
0.07149647683638033,92.3076923076923
0.07101887649915611,243.95604395604394
0.07071008658323943,184.6153846153846
0.0715020796328588,290.1098901098901
0.07079961292564438,210.98901098901098
0.07131668406786468,263.7362637362637
0.07120849002650051,224.17582417582418
0.07116088324650792,178.02197802197801
0.07142906220048541,138.46153846153845
0.07263402991017692,217.58241758241758
0.07252344901706559,131.86813186813185
0.07240520402067945,138.46153846153845
0.07247495308073768,118.68131868131869
0.07303350006574487,112.08791208791209
0.07323788725683145,171.42857142857142
0.07324391010165611,105.49450549450549
0.07335563675604875,59.34065934065934
0.07335878025131017,250.54945054945054
0.07318808601895556,224.17582417582418
0.07358743949901256,250.54945054945054
0.07396539681825035,204.3956043956044
0.07472657378124206,184.6153846153846
0.07454492231023978,184.6153846153846
0.07472310736219273,112.08791208791209
0.07465604892058438,125.27472527472527
0.07448421684563211,145.05494505494505
0.0744579405085099,125.27472527472527
0.0749573129549544,125.27472527472527
0.07555776358681852,138.46153846153845
0.07552611722456373,138.46153846153845
0.0754760016541142,138.46153846153845
0.07557944342939314,105.49450549450549
0.07580028381524821,98.9010989010989
0.07633440760772633,197.8021978021978
0.07664533072519529,151.64835164835165
0.07675783838958586,151.64835164835165
0.07693904599348309,151.64835164835165
0.07684600142876308,131.86813186813185
0.07644293337441468,79.12087912087912
0.07630284663270019,72.52747252747253
0.07634190472922299,98.9010989010989
0.07634952118303434,85.71428571428571
0.07615986981396784,98.9010989010989
0.07591497953733962,98.9010989010989
0.07598302326023268,138.46153846153845
0.0762427782844604,98.9010989010989
0.07621318529556585,112.08791208791209
0.07621954449810717,79.12087912087912
0.07623900117150269,85.71428571428571
0.07668563941132166,125.27472527472527
0.07701770558838901,151.64835164835165
0.07640532714215643,138.46153846153845
0.07678245982401201,145.05494505494505
0.07694552474641275,158.24175824175825
0.07672871608813375,178.02197802197801
0.07687535896033856,145.05494505494505
0.07719284261041476,125.27472527472527
0.0768808935686235,158.24175824175825
0.07713574349719589,164.83516483516485
0.07749588984633929,151.64835164835165
0.07753993822382199,197.8021978021978
0.07745936214163561,138.46153846153845
0.07762823123721584,112.08791208791209
0.07798441665281636,72.52747252747253
0.07839888952026214,79.12087912087912
0.078809229277527,164.83516483516485
0.07895448451897664,138.46153846153845
0.07938742959009472,178.02197802197801
0.08011049084850613,138.46153846153845
0.07978598178728655,151.64835164835165
0.07939385434643516,131.86813186813185
0.07957777743178658,105.49450549450549
0.07966718945405117,138.46153846153845
0.07987815094225262,158.24175824175825
0.08057861845092547,131.86813186813185
0.08092677551492095,171.42857142857142
0.08191402164436323,145.05494505494505
0.0804417541002394,145.05494505494505
0.08074003230116944,151.64835164835165
0.08093666489018539,138.46153846153845
0.08092390459508957,85.71428571428571
0.08029508783562721,118.68131868131869
0.08046600773664536,125.27472527472527
0.08083073669584231,151.64835164835165
0.08289326841536207,158.24175824175825
0.08119933442803316,138.46153846153845
0.081745074203904,158.24175824175825
0.08192182008484412,112.08791208791209
0.08191095888755408,92.3076923076923
0.08242799658299027,105.49450549450549
0.08252499126067629,138.46153846153845
0.08211874856371698,118.68131868131869
0.081812015012033,98.9010989010989
0.08147582657210187,79.12087912087912
0.0811768973888595,65.93406593406593
0.08153911741444121,65.93406593406593
0.08168181571754683,6.593406593406593
0.08181068494468072,59.34065934065934
0.0814989616353427,52.747252747252745
0.0818932219548945,52.747252747252745
0.08204301413471696,46.15384615384615
0.08229475017352426,52.747252747252745
0.08224465712767076,52.747252747252745
0.08201635221065162,32.967032967032964
0.08276569310124333,52.747252747252745
0.08300770709067187,39.56043956043956
0.08347069953156032,52.747252747252745
0.0835969331233142,59.34065934065934
0.08351530274896167,6.593406593406593
0.0842152510913526,112.08791208791209
0.08426490964697998,85.71428571428571
0.08453335889610296,72.52747252747253
0.08483308749008094,79.12087912087912
0.08391854283676635,105.49450549450549
0.08381094994704272,92.3076923076923
0.08333513826505674,92.3076923076923
0.08291719143842245,98.9010989010989
0.08291098349674181,118.68131868131869
0.08343573254897275,118.68131868131869
0.08350190405119524,125.27472527472527
0.08370722763180714,118.68131868131869
0.08382316970081749,125.27472527472527
0.08361567015224036,92.3076923076923
0.08341812500475007,125.27472527472527
0.08324833811664752,112.08791208791209
0.08327088955506452,85.71428571428571
0.08287840843551836,52.747252747252745
0.08288534610602971,46.15384615384615
0.08299075335820952,52.747252747252745
0.0829785216389737,85.71428571428571
0.08292400278520154,105.49450549450549
0.08317616758626167,125.27472527472527
0.08299722528894744,92.3076923076923
0.08352000707375172,125.27472527472527
0.08366064729050536,98.9010989010989
0.08359720131718537,85.71428571428571
0.08361932600520265,79.12087912087912
0.08364688014516546,72.52747252747253
0.08377246562597923,85.71428571428571
0.08365007458711236,79.12087912087912
0.08357841706507543,79.12087912087912
0.08319668190330803,105.49450549450549
0.08308675297235556,72.52747252747253
0.08318323307140753,65.93406593406593
0.08308405100259178,32.967032967032964
0.0834685006562629,98.9010989010989
0.08355663575669968,118.68131868131869
0.08401031661190109,164.83516483516485
0.08374811807297008,151.64835164835165
0.08442000325345371,138.46153846153845
0.08409161247839886,125.27472527472527
0.08431614539224086,112.08791208791209
0.08433695280244591,105.49450549450549
0.08436637812097114,112.08791208791209
0.08399274286489808,98.9010989010989
0.08441229776202393,112.08791208791209
0.0847706336783028,138.46153846153845
0.08506135799877283,72.52747252747253
0.08561958708139655,105.49450549450549
0.08594268331734718,85.71428571428571
0.08640052126261874,85.71428571428571
0.08640220395005768,105.49450549450549
0.0858459878872217,105.49450549450549
0.08567566431686752,105.49450549450549
0.0861149034152202,85.71428571428571
0.08646964692380425,112.08791208791209
0.08652034987057385,92.3076923076923
0.0876621144909535,72.52747252747253
0.08683563762516477,85.71428571428571
0.08557842225222845,118.68131868131869
0.0847920245706773,72.52747252747253
0.08415660140462214,131.86813186813185
0.08378586463528952,112.08791208791209
0.0835961760356249,138.46153846153845
0.08392926471666279,125.27472527472527
0.08462204150718428,125.27472527472527
0.08441794020347688,79.12087912087912
0.08391557049614475,125.27472527472527
0.08318606695576598,112.08791208791209
0.08310462992047925,85.71428571428571
0.08202728344151693,72.52747252747253
0.08174676997720426,65.93406593406593
0.0819084414354478,79.12087912087912
0.08192358681453737,72.52747252747253
0.08170058609507945,65.93406593406593
0.08170850541956926,79.12087912087912
0.08106825929719669,59.34065934065934
0.08115971082552173,39.56043956043956
0.08129104540045899,59.34065934065934
0.08158279588885421,59.34065934065934
0.08164824098924184,59.34065934065934
0.08183975613262824,79.12087912087912
0.08148099406724209,59.34065934065934
0.08123399776905209,92.3076923076923
0.08086535648335103,59.34065934065934
0.08067411415382503,32.967032967032964
0.08057787158749176,59.34065934065934
0.08077863919003478,98.9010989010989
0.08062026186957821,65.93406593406593
0.08063719748174131,52.747252747252745
0.0811516561046651,65.93406593406593
0.08143335274694839,65.93406593406593
0.08142332292259004,32.967032967032964
0.08127459951692483,52.747252747252745
0.08097018953716273,46.15384615384615
0.08100439074483931,92.3076923076923
0.08161802110205675,59.34065934065934
0.08057686368495422,59.34065934065934
0.08052490717184006,46.15384615384615
0.08121852107652645,79.12087912087912
0.08103051670925358,32.967032967032964
0.08131731111244943,26.373626373626372
0.0810922298024678,19.78021978021978
0.0806090262480134,32.967032967032964
0.08040389100360548,6.593406593406593
0.08077241283599419,52.747252747252745
0.08084164124279014,46.15384615384615
0.08077659179714189,46.15384615384615
0.0807839946439702,46.15384615384615
0.08059367477421177,26.373626373626372
0.08059825496105714,65.93406593406593
0.08065383212971584,52.747252747252745
0.08076652890089583,19.78021978021978
0.08093347370428648,19.78021978021978
0.08102488075400506,19.78021978021978
0.0808332964071255,46.15384615384615
0.08062932227860457,26.373626373626372
0.08059714480446338,19.78021978021978
0.08062280336120554,13.186813186813186
0.08024639467376711,59.34065934065934
0.08027263868396177,52.747252747252745
0.08022453727832274,52.747252747252745
0.08099731614312966,118.68131868131869
0.08088789242813867,125.27472527472527
0.08120248174027321,105.49450549450549
0.08133676189732135,105.49450549450549
0.08117117869767057,112.08791208791209
0.08043688983234026,85.71428571428571
0.08132167017419978,65.93406593406593
0.08101516085939851,92.3076923076923
0.08113389948955442,79.12087912087912
0.0805026358057423,85.71428571428571
0.08036881615702729,72.52747252747253
0.08032266213664208,105.49450549450549
0.07921120538429177,112.08791208791209
0.07921570527546648,72.52747252747253
0.07918118544826422,105.49450549450549
0.07911451536698991,79.12087912087912
0.07878848456885895,118.68131868131869
0.07877679955118864,92.3076923076923
0.07988645033459266,112.08791208791209
0.07999959315751762,72.52747252747253
0.07987882634540887,79.12087912087912
0.07911861070656055,65.93406593406593
0.07920037897243416,112.08791208791209
0.07916992311122471,98.9010989010989
0.07929593611135716,59.34065934065934
0.07947433444927547,65.93406593406593
0.07907182209411648,59.34065934065934
0.0790152923090277,59.34065934065934
0.07871723791900989,46.15384615384615
0.07813757887366485,52.747252747252745
0.07796474613531068,52.747252747252745
0.07768048521468661,46.15384615384615
0.07790643911715373,59.34065934065934
0.07759282382118868,79.12087912087912
0.07727121423095952,46.15384615384615
0.07730892906669291,85.71428571428571
0.07758954012133647,52.747252747252745
0.07759347419771088,59.34065934065934
0.07731620930481668,59.34065934065934
0.07730100989450402,46.15384615384615
0.07768365558301717,65.93406593406593
0.07734787230672993,112.08791208791209
0.07761633606507327,79.12087912087912
0.07768078843713488,105.49450549450549
0.07796040570616893,105.49450549450549
0.07825270270433289,112.08791208791209
0.07837836550231735,79.12087912087912
0.07854162392908982,85.71428571428571
0.0784995692513632,92.3076923076923
0.07879315085387291,79.12087912087912
0.07930018496161624,85.71428571428571
0.08000057841788585,65.93406593406593
0.0798867844217975,98.9010989010989
0.07895530728721371,92.3076923076923
0.07895919049666944,92.3076923076923
0.07946555957282542,105.49450549450549
0.08011460113230433,131.86813186813185
0.07944540234447423,145.05494505494505
0.07929442833106365,191.2087912087912
0.07953391351226706,184.6153846153846
0.07981058316360416,204.3956043956044
0.08100733105546433,210.98901098901098
0.08043875007008215,171.42857142857142
0.07894203836339755,164.83516483516485
0.07928093374535174,210.98901098901098
0.07910175202322027,184.6153846153846
0.07908228799872025,224.17582417582418
0.07937076698675732,204.3956043956044
0.08088736716722264,210.98901098901098
0.08043494600577555,270.3296703296703
0.08161846349029415,197.8021978021978
0.08158577630409322,184.6153846153846
0.0805595837679868,145.05494505494505
0.08043052755495492,191.2087912087912
0.08046768078507709,158.24175824175825
0.08086411722615187,178.02197802197801
0.08132572361418755,164.83516483516485
0.08142425165813755,224.17582417582418
0.08201582878173276,197.8021978021978
0.08053833154759406,204.3956043956044
0.08103999118522362,158.24175824175825
0.08157567057745654,138.46153846153845
0.08229828775807847,158.24175824175825
0.08185135283162928,145.05494505494505
0.08233845368762736,131.86813186813185
0.08299277644432561,118.68131868131869
0.08342316015801188,105.49450549450549
0.08287444189561002,79.12087912087912
0.0826992192731302,65.93406593406593
0.08312399394629881,131.86813186813185
0.08356599874051675,85.71428571428571
0.08331972019084584,85.71428571428571
0.08524665905034416,105.49450549450549
0.08399857809461204,112.08791208791209
0.08398484662749159,92.3076923076923
0.08373572555969598,79.12087912087912
0.08510563660014256,92.3076923076923
0.08548466245858617,118.68131868131869
0.08554017215585215,79.12087912087912
0.0858501008108578,79.12087912087912
0.08604549514645282,65.93406593406593
0.08619044934072877,52.747252747252745
0.08609519067759266,46.15384615384615
0.08611548839164976,59.34065934065934
0.08592028186133578,46.15384615384615
0.08561182202868997,65.93406593406593
0.08480519235853165,39.56043956043956
0.08466208532299742,32.967032967032964
0.08495548045540606,13.186813186813186
0.08463030581034454,39.56043956043956
0.08458542754901922,32.967032967032964
0.08465714976443033,26.373626373626372
0.08467735483413275,6.593406593406593
0.0847147633532007,13.186813186813186
0.08471531589003543,13.186813186813186
0.08450392831679866,13.186813186813186
0.08479793598181912,6.593406593406593
0.08478378667622918,59.34065934065934
0.08490234528122535,105.49450549450549
0.08559137681473414,92.3076923076923
0.08563285342687288,39.56043956043956
0.08477417217839638,158.24175824175825
0.08433719799306974,158.24175824175825
0.0847133220755406,158.24175824175825
0.08354436222474235,138.46153846153845
0.08313367544957402,151.64835164835165
0.08360002880277646,145.05494505494505
0.08315300240670488,131.86813186813185
0.08371550095732196,118.68131868131869
0.08422813829650738,158.24175824175825
0.0849851132247984,178.02197802197801
0.08546061988823364,184.6153846153846
0.08576922273573827,171.42857142857142
0.08609292725266587,125.27472527472527
0.085936886049864,125.27472527472527
0.08604451168661498,112.08791208791209
0.08610203775950198,85.71428571428571
0.08522619875875848,118.68131868131869
0.08446258845793309,105.49450549450549
0.08513389695003018,125.27472527472527
0.08470055399022407,131.86813186813185
0.08410901288322084,118.68131868131869
0.08418411099790171,118.68131868131869
0.08442162871994718,79.12087912087912
0.08420914428316094,98.9010989010989
0.08424105582066876,145.05494505494505
0.08444547669346096,138.46153846153845
0.08438048473876698,125.27472527472527
0.08431271444958643,131.86813186813185
0.08454118598916638,112.08791208791209
0.0847469999038248,138.46153846153845
0.08474690654856722,98.9010989010989
0.08430676402378502,85.71428571428571
0.08410508189214365,131.86813186813185
0.08440051411398229,118.68131868131869
0.08380097592748544,118.68131868131869
0.08396102950987559,131.86813186813185
0.08444238116224788,105.49450549450549
0.08454193976929336,92.3076923076923
0.08445052756555035,72.52747252747253
0.08410155376956405,85.71428571428571
0.0845679979691916,112.08791208791209
0.08497373338535547,65.93406593406593
0.08521086585600914,112.08791208791209
0.08581101741212635,59.34065934065934
0.08634539775580327,59.34065934065934
0.08618692331086217,52.747252747252745
0.08607485354428378,65.93406593406593
0.08594403931887157,26.373626373626372
0.08565125335381993,79.12087912087912
0.08563500428198262,46.15384615384615
0.08585351797541918,65.93406593406593
0.08572033191509934,46.15384615384615
0.08590362021663245,46.15384615384615
0.0858447615266015,32.967032967032964
0.08595263469804713,19.78021978021978
0.08612981380849305,39.56043956043956
0.08607507000687853,52.747252747252745
0.08609941913837135,52.747252747252745
0.08612391170398931,72.52747252747253
0.08616597548401855,52.747252747252745
0.08638989187974709,46.15384615384615
0.08636788482276359,65.93406593406593
0.0864080834931308,39.56043956043956
0.08622928958365997,13.186813186813186
0.08630262928858141,52.747252747252745
0.08624192688188709,39.56043956043956
0.08601785394340158,39.56043956043956
0.085682697575459,32.967032967032964
0.08553207233300303,13.186813186813186
0.08543339465765067,39.56043956043956
0.08544625224901377,32.967032967032964
0.08531866003740503,32.967032967032964
0.08539983479831087,65.93406593406593
0.08544556136623838,46.15384615384615
0.08544487410561802,72.52747252747253
0.08562376858060952,79.12087912087912
0.08623238797312548,85.71428571428571
0.08591878815653152,98.9010989010989
0.0854425321981306,59.34065934065934
0.08536157338741251,46.15384615384615
0.0853939757001627,85.71428571428571
0.08585611238285298,72.52747252747253
0.08604623471705558,98.9010989010989
0.0853265624835126,46.15384615384615
0.08511218849841823,65.93406593406593
0.0850983735686284,65.93406593406593
0.08482104983860553,65.93406593406593
0.08525937040551157,92.3076923076923
0.08527090818684703,46.15384615384615
0.08551781067249312,85.71428571428571
0.08523101464646303,72.52747252747253
0.08455912218770646,85.71428571428571
0.08467476759064094,59.34065934065934
0.08437037206590714,46.15384615384615
0.08470138277981445,59.34065934065934
0.08503108753801479,32.967032967032964
0.08463502138747181,85.71428571428571
0.08421508865253391,85.71428571428571
0.08472927971677538,105.49450549450549
0.08437979492155163,105.49450549450549
0.08534890893738709,125.27472527472527
0.08490086478286542,98.9010989010989
0.08519650780564546,85.71428571428571
0.08486784700825721,59.34065934065934
0.08524218944307367,98.9010989010989
0.0848996128876017,39.56043956043956
0.08519256184761922,59.34065934065934
0.0858421906194269,92.3076923076923
0.0856462685857781,105.49450549450549
0.08551897756438133,98.9010989010989
0.08566186095623751,92.3076923076923
0.08541697862512554,125.27472527472527
0.08540210671839342,105.49450549450549
0.08490597389493308,112.08791208791209
0.0853201894834946,125.27472527472527
0.08502577781619856,125.27472527472527
0.0857692049462316,138.46153846153845
0.08631955201721322,197.8021978021978
0.08652431128943966,191.2087912087912
0.0862938935053462,151.64835164835165
0.0867194757649611,145.05494505494505
0.08629700944533976,138.46153846153845
0.08597212176597382,151.64835164835165
0.08644944352492928,164.83516483516485
0.0859929220495712,138.46153846153845
0.08628153833379294,197.8021978021978
0.0865429322819386,171.42857142857142
0.08625358498070075,171.42857142857142
0.08562876892768191,224.17582417582418
0.08540378544406961,178.02197802197801
0.08481127681201266,204.3956043956044
0.08508633827820801,191.2087912087912
0.08523534131611378,276.9230769230769
0.08410123959314893,204.3956043956044
0.08468797001574684,204.3956043956044
0.0851826366821508,197.8021978021978
0.08500561891796908,191.2087912087912
0.08375004925224903,158.24175824175825
0.08533342930069111,217.58241758241758
0.08291216831025293,184.6153846153846
0.08355360343310918,164.83516483516485
0.08523698012099631,138.46153846153845
0.0851188349201501,85.71428571428571
0.08524959364969711,72.52747252747253
0.08526874043014009,164.83516483516485
0.0847255469621858,138.46153846153845
0.08382420371079616,131.86813186813185
0.08430572770940642,125.27472527472527
0.08398570124427139,112.08791208791209
0.08384891992080695,118.68131868131869
0.08344421801075137,85.71428571428571
0.08377816492091988,65.93406593406593
0.08411065555022298,112.08791208791209
0.08381182254153675,85.71428571428571
0.08308262271302878,59.34065934065934
0.08313689100838201,79.12087912087912
0.08249522274273899,85.71428571428571
0.08287136181749338,72.52747252747253
0.08286916812077143,59.34065934065934
0.0830510451034565,32.967032967032964
0.08317510439931033,112.08791208791209
0.08283426054697138,65.93406593406593
0.08255014985875284,98.9010989010989
0.08232979155568218,72.52747252747253
0.08236640397657174,59.34065934065934
0.08224547015133547,59.34065934065934
0.08234764316941479,59.34065934065934
0.08246745121357904,59.34065934065934
0.08188094132821937,79.12087912087912
0.08150997813308024,65.93406593406593
0.08087404508277375,65.93406593406593
0.08115988307458315,65.93406593406593
0.08064058182778075,79.12087912087912
0.08072916068749028,52.747252747252745
0.08103291341930526,46.15384615384615
0.08115522255109546,32.967032967032964
0.08118550218815483,85.71428571428571
0.08062441932522674,85.71428571428571
0.08045147079387559,85.71428571428571
0.08001300315837921,98.9010989010989
0.0800180983407058,125.27472527472527
0.07932746173035586,85.71428571428571
0.07941850633920888,112.08791208791209
0.07924640302211736,98.9010989010989
0.07917209370928142,125.27472527472527
0.07954436475768942,164.83516483516485
0.08023609332972187,125.27472527472527
0.08068196953092774,92.3076923076923
0.08088746702176522,171.42857142857142
0.08068745750661704,131.86813186813185
0.08083292852866873,112.08791208791209
0.08106096025144517,105.49450549450549
0.08106227389030769,178.02197802197801
0.08095483591399569,125.27472527472527
0.08123787440465122,151.64835164835165
0.0810525339231641,158.24175824175825
0.08054299126353405,145.05494505494505
0.08067016727197193,125.27472527472527
0.08081281143246831,125.27472527472527
0.08130363199384955,138.46153846153845
0.08111498765755316,158.24175824175825
0.08172222072920604,138.46153846153845
0.0812430975239662,178.02197802197801
0.08097211735938056,138.46153846153845
0.07975742280919634,112.08791208791209
0.07975019692998506,98.9010989010989
0.08025459920614247,125.27472527472527
0.08090253914428426,118.68131868131869
0.08110618355755088,118.68131868131869
0.08090783623648055,138.46153846153845
0.08067096210365275,164.83516483516485
0.08086635825159216,151.64835164835165
0.08162905959968482,171.42857142857142
0.08183574012314075,171.42857142857142
0.08240421601527022,171.42857142857142
0.08179505631170265,131.86813186813185
0.08243079816650936,178.02197802197801
0.0826950636096648,125.27472527472527
0.08174934126819558,98.9010989010989
0.08176935930376945,92.3076923076923
0.082168046502806,112.08791208791209
0.08234294910119898,98.9010989010989
0.08229424431282058,92.3076923076923
0.08217360687919882,118.68131868131869
0.08121311456437386,131.86813186813185
0.08093634001598934,92.3076923076923
0.08099066093207415,131.86813186813185
0.08064866807889999,118.68131868131869
0.08066229450240003,164.83516483516485
0.08078790125450393,112.08791208791209
0.08015416832539989,138.46153846153845
0.0800588927995618,112.08791208791209
0.08080877531333495,131.86813186813185
0.08083127519398314,118.68131868131869
0.08055073520110577,125.27472527472527
0.08124763832073983,145.05494505494505
0.08123819794002786,184.6153846153846
0.08173405560625,210.98901098901098
0.08181518940483999,210.98901098901098
0.08222851548354335,151.64835164835165
0.08215073847635751,237.36263736263737
0.08197813180720427,243.95604395604394
0.0815370614483499,204.3956043956044
0.08090867506628698,217.58241758241758
0.08141711795242051,178.02197802197801
0.08130501525758077,210.98901098901098
0.0814934046585034,178.02197802197801
0.08231085560765863,210.98901098901098
0.08167013878591793,204.3956043956044
0.08213687855560893,171.42857142857142
0.08218927043149679,204.3956043956044
0.08198739070300703,151.64835164835165
0.08191899866035676,164.83516483516485
0.08175259389320469,151.64835164835165
0.08200883813927723,118.68131868131869
0.08213435152503017,85.71428571428571
0.08188572863618301,131.86813186813185
0.08160975969929865,138.46153846153845
0.08171506290561643,138.46153846153845
0.08169360539168743,145.05494505494505
0.08204847375098363,151.64835164835165
0.08254844347343851,118.68131868131869
0.08302738699674983,112.08791208791209
0.08312304950966727,72.52747252747253
0.08377950586647759,98.9010989010989
0.08407777496021616,118.68131868131869
0.08420071253288616,105.49450549450549
0.08443940810209687,105.49450549450549
0.08485832828571127,98.9010989010989
0.08532095684875983,98.9010989010989
0.08551964984728155,65.93406593406593
0.08550840636230561,59.34065934065934
0.0857362470948497,79.12087912087912
0.08594419648341889,79.12087912087912
0.08592356942730098,79.12087912087912
0.08587770577745785,72.52747252747253
0.08577858332552189,32.967032967032964
0.08585123037920733,65.93406593406593
0.0858981584542679,26.373626373626372
0.08588584518925729,32.967032967032964
0.08591772506073712,65.93406593406593
0.08595711933762373,72.52747252747253
0.0858600927683768,26.373626373626372
0.08593058663246493,46.15384615384615
0.08604112229715136,39.56043956043956
0.08620653141122454,39.56043956043956
0.08622797942696943,19.78021978021978
0.08626020418558925,13.186813186813186
0.08625897329305658,26.373626373626372
0.08637040668819272,52.747252747252745
0.08622550423477605,26.373626373626372
0.08611759816670803,46.15384615384615
0.08624678175289958,32.967032967032964
0.08631795151884257,32.967032967032964
0.08641687942310812,13.186813186813186
0.08662559654461727,32.967032967032964
0.08655899926327225,59.34065934065934
0.0867812760804398,85.71428571428571
0.08675816786882204,92.3076923076923
0.08663525503142412,85.71428571428571
0.08638672361910037,79.12087912087912
0.08600835466619776,79.12087912087912
0.08575247300484176,98.9010989010989
0.085373512016855,72.52747252747253
0.08556331795640915,98.9010989010989
0.08573690071162257,105.49450549450549
0.08563946626759443,125.27472527472527
0.08481889807668819,112.08791208791209
0.08481119872019229,138.46153846153845
0.08464293447685782,125.27472527472527
0.08496173612280682,171.42857142857142
0.08442679125403754,118.68131868131869
0.08419842111070264,171.42857142857142
0.0845117318182658,158.24175824175825
0.08477175049348339,178.02197802197801
0.0848098739561637,112.08791208791209
0.08480331525172435,85.71428571428571
0.08464732671894569,59.34065934065934
0.08470864104804436,65.93406593406593
0.08452979362069413,65.93406593406593
0.08636713150528617,138.46153846153845
0.08650422193975181,98.9010989010989
0.08610924201961138,85.71428571428571
0.08639842753842822,112.08791208791209
0.08661246368338069,112.08791208791209
0.08640893928379058,92.3076923076923
0.08466010862884321,85.71428571428571
0.0864004687578175,72.52747252747253
0.08414737892472725,92.3076923076923
0.085961289302063,59.34065934065934
0.08477462034846872,105.49450549450549
0.0846048804743667,85.71428571428571
0.08502714134191776,72.52747252747253
0.08526360969177078,65.93406593406593
0.08487371767088531,92.3076923076923
0.08516554261774555,72.52747252747253
0.08469017885225331,72.52747252747253
0.08472648779718195,105.49450549450549
0.08504600413732877,85.71428571428571
0.08513267071991172,65.93406593406593
0.08684818631749784,98.9010989010989
0.08534193476792859,92.3076923076923
0.08555027433564556,52.747252747252745
0.08558385285282426,46.15384615384615
0.08550675852194764,72.52747252747253
0.08561264067317988,39.56043956043956
0.08530292431271025,32.967032967032964
0.08535893129255664,26.373626373626372
0.08560084459532705,19.78021978021978
0.08531599442236111,26.373626373626372
0.08566712156870045,39.56043956043956
0.08608138029103621,46.15384615384615
0.0859609319986759,65.93406593406593
0.08636919549785359,79.12087912087912
0.08673737439315689,79.12087912087912
0.08656128212772665,46.15384615384615
0.08610080262627284,65.93406593406593
0.08721671914857207,79.12087912087912
0.08736320229089631,85.71428571428571
0.08748069641329746,105.49450549450549
0.08596274631778965,98.9010989010989
0.08604093207248514,92.3076923076923
0.08616112516095997,98.9010989010989
0.08622147902937331,92.3076923076923
0.08611243900025013,92.3076923076923
0.08638389265263972,112.08791208791209
0.08637451221148454,85.71428571428571
0.08704811222078675,85.71428571428571
0.08762084844179616,98.9010989010989
0.0879781358959782,72.52747252747253
0.08799726427134953,65.93406593406593
0.08796710893213501,39.56043956043956
0.08840264480641563,39.56043956043956
0.08824931097142565,13.186813186813186
0.08823100941241449,19.78021978021978
0.08843272879796894,39.56043956043956
0.08852143351933371,52.747252747252745
0.08845218003124186,39.56043956043956
0.08846772402399182,52.747252747252745
0.08822132803634072,52.747252747252745
0.08797885865494999,32.967032967032964
0.08812121336056174,39.56043956043956
0.08837378369741791,26.373626373626372
0.08862112800676918,19.78021978021978
0.08887223061245601,26.373626373626372
0.08902532853623651,19.78021978021978
0.08943571450513174,32.967032967032964
0.08935477513420931,19.78021978021978
0.08916524112754233,39.56043956043956
0.08908517619548587,32.967032967032964
0.08925991403353602,46.15384615384615
0.08926743093627855,46.15384615384615
0.08980060185335244,59.34065934065934
0.0894011709888636,52.747252747252745
0.08969818421325734,92.3076923076923
0.09006830546354509,59.34065934065934
0.08989704236556552,39.56043956043956
0.08963602211023278,26.373626373626372
0.08954698087779567,19.78021978021978
0.08957378970450926,26.373626373626372
0.08940651575919933,32.967032967032964
0.08930077620775485,39.56043956043956
0.08921201651440623,26.373626373626372
0.08906541750496438,19.78021978021978
0.08891311008077923,32.967032967032964
0.08893599478973295,26.373626373626372
0.08894082026229541,19.78021978021978
0.08918982098221104,46.15384615384615
0.08926040924200156,32.967032967032964
0.08938489510136254,39.56043956043956
0.08932805585642405,52.747252747252745
0.0891314994719872,13.186813186813186
0.08905402714238972,13.186813186813186
0.08909692771072095,13.186813186813186
0.0890883952242164,6.593406593406593
0.08914880258080476,6.593406593406593
0.0895123706217401,59.34065934065934
0.08958164913863469,52.747252747252745
0.08996867071641051,85.71428571428571
0.0898389791901389,79.12087912087912
0.09033317820416269,59.34065934065934
0.0906460198510314,65.93406593406593
0.09060410448802908,52.747252747252745
0.0905159485773572,39.56043956043956
0.09036847575563607,65.93406593406593
0.09060495907557786,72.52747252747253
0.09071305534485867,79.12087912087912
0.09084067323597737,59.34065934065934
0.09073368376119836,92.3076923076923
0.09076890111531269,65.93406593406593
0.09104642520122994,59.34065934065934
0.09077800789625966,72.52747252747253
0.09038124866169252,79.12087912087912
0.09030897885653229,85.71428571428571
0.09019004708423359,79.12087912087912
0.09110398580987814,79.12087912087912
0.09067022189570251,72.52747252747253
0.090797773663065,105.49450549450549
0.09114762274117306,92.3076923076923
0.09108376549976721,92.3076923076923
0.09100964352910527,72.52747252747253
0.09081697097641907,105.49450549450549
0.09046068809807031,125.27472527472527
0.09004693534613456,98.9010989010989
0.0902963377501148,112.08791208791209
0.08942159325194031,105.49450549450549
0.09043186091094384,98.9010989010989
0.09030325487005887,65.93406593406593
0.09015412104195034,131.86813186813185
0.0902872778077375,105.49450549450549
0.08974486648389604,138.46153846153845
0.09001884850385602,118.68131868131869
0.08971500573385092,98.9010989010989
0.09028133688545051,125.27472527472527
0.09026727826409939,98.9010989010989
0.09031495874955149,92.3076923076923
0.0903251238320901,105.49450549450549
0.09061702630435155,98.9010989010989
0.09001892894143725,79.12087912087912
0.09049977934610832,98.9010989010989
0.08998062362227865,92.3076923076923
0.08990915123785478,65.93406593406593
0.08992816784778769,46.15384615384615
0.09024206610256406,52.747252747252745
0.09007742157322894,92.3076923076923
0.0900764053402226,72.52747252747253
0.0904305279674132,92.3076923076923
0.08993544469618096,92.3076923076923
0.09010826868251005,65.93406593406593
0.0903320753455397,85.71428571428571
0.09019148356431274,85.71428571428571
0.09084472898953432,52.747252747252745
0.09107026534836778,92.3076923076923
0.0912660421809824,98.9010989010989
0.09135868500334637,98.9010989010989
0.09094553541694178,105.49450549450549
0.09077211842095616,105.49450549450549
0.0915837417846878,145.05494505494505
0.09179873102154368,92.3076923076923
0.09202714197344992,112.08791208791209
0.0927598688737827,224.17582417582418
0.0927120727712023,191.2087912087912
0.09221169611109442,191.2087912087912
0.09251862730473209,191.2087912087912
0.09112214206995645,184.6153846153846
0.09091401416674749,151.64835164835165
0.09089068638105356,138.46153846153845
0.0911734915458241,164.83516483516485
0.09195600852646149,184.6153846153846
0.09200821575037607,178.02197802197801
0.09255311926539533,191.2087912087912
0.09276935428455918,158.24175824175825
0.09245830990072933,125.27472527472527
0.09267344023157711,138.46153846153845
0.09308083762268873,85.71428571428571
0.09297351443232993,65.93406593406593
0.09279190882087938,118.68131868131869
0.09293072889619632,131.86813186813185
0.09331189091067416,145.05494505494505
0.09402120210010907,145.05494505494505
0.09468046879541941,145.05494505494505
0.09535922671021545,92.3076923076923
0.09491518701275518,85.71428571428571
0.09461657914282193,72.52747252747253
0.09555467313304612,92.3076923076923
0.09516712735093287,79.12087912087912
0.09539945914417632,72.52747252747253
0.09540666314686332,52.747252747252745
0.0957130100946378,59.34065934065934
0.09593647610050611,65.93406593406593
0.09596589667320697,59.34065934065934
0.09575443140353149,39.56043956043956
0.09620788699681877,85.71428571428571
0.09620588362825745,72.52747252747253
0.09550637135726972,105.49450549450549
0.09625426190901695,92.3076923076923
0.09612231607126358,72.52747252747253
0.09612130614227342,59.34065934065934
0.09637673504597137,85.71428571428571
0.09584745846532935,39.56043956043956
0.0956202466647262,46.15384615384615
0.09574755804940471,39.56043956043956
0.09586331160695517,65.93406593406593
0.09531942321820143,26.373626373626372
0.09601460768214146,39.56043956043956
0.09608425530208206,52.747252747252745
0.09638483228765189,32.967032967032964
0.09643473376081357,39.56043956043956
0.09618206190796016,59.34065934065934
0.09594549030884894,39.56043956043956
0.0965437259269641,32.967032967032964
0.09642198007153777,32.967032967032964
0.09660100156594233,19.78021978021978
0.09643081326899687,26.373626373626372
0.09663050446245341,13.186813186813186
0.09651668481795381,19.78021978021978
0.09668008929864437,72.52747252747253
0.096501057681638,92.3076923076923
0.09712236457616658,85.71428571428571
0.09696427714631489,65.93406593406593
0.09686921552726015,98.9010989010989
0.09746007135162042,79.12087912087912
0.09728934397922943,59.34065934065934
0.09721879694900018,52.747252747252745
0.09741745772425849,112.08791208791209
0.09770976908294153,65.93406593406593
0.09794662367367409,79.12087912087912
0.097647374901639,52.747252747252745
0.0973042038162251,59.34065934065934
0.09775907590517328,52.747252747252745
0.09767437736325103,65.93406593406593
0.09751173740635427,85.71428571428571
0.09790457079670191,112.08791208791209
0.09764521141081936,112.08791208791209
0.0979220333229371,85.71428571428571
0.09778828751320437,98.9010989010989
0.09809947758053328,92.3076923076923
0.09788275183648372,92.3076923076923
0.09792459110555281,46.15384615384615
0.09844043986684582,72.52747252747253
0.09817069856053189,85.71428571428571
0.09835235861179195,79.12087912087912
0.09828542901822067,52.747252747252745
0.09824915100779413,98.9010989010989
0.09853924649749891,72.52747252747253
0.09892989405148385,52.747252747252745
0.09802262485818224,118.68131868131869
0.09874911355960007,85.71428571428571
0.09803857435063305,72.52747252747253
0.09753617780230035,118.68131868131869
0.09762943434126661,92.3076923076923
0.09860870737864266,79.12087912087912
0.09830315824805111,79.12087912087912
0.09824881267114464,79.12087912087912
0.09815347755331415,65.93406593406593
0.09882652445851421,105.49450549450549
0.09819463175583464,98.9010989010989
0.0989810275958775,98.9010989010989
0.09874723003723485,98.9010989010989
0.09898193879061581,92.3076923076923
0.09979037618017088,85.71428571428571
0.0996375997189199,72.52747252747253
0.10001482633481783,98.9010989010989
0.09970135294284221,52.747252747252745
0.0995898585528292,59.34065934065934
0.0991252021173833,72.52747252747253
0.099582569514899,72.52747252747253
0.09958156167547953,39.56043956043956
0.09939816057915796,59.34065934065934
0.09955875973914964,46.15384615384615
0.09935415710399473,52.747252747252745
0.09926845047948325,59.34065934065934
0.0989240567154801,79.12087912087912
0.09925607634067986,46.15384615384615
0.09900532054339138,59.34065934065934
0.09929892210343318,52.747252747252745
0.09885478277517264,85.71428571428571
0.09871728736511942,79.12087912087912
0.09908115845063753,125.27472527472527
0.0993480692161186,92.3076923076923
0.09989672668301021,92.3076923076923
0.10010486813684695,112.08791208791209
0.10045996539901715,98.9010989010989
0.09998012647874155,105.49450549450549
0.09988442908667723,72.52747252747253
0.10000211842224115,92.3076923076923
0.09988201773860032,92.3076923076923
0.10009202546622528,72.52747252747253
0.10028534685496789,112.08791208791209
0.1001514424802648,105.49450549450549
0.09996021777916414,98.9010989010989
0.10022513703109456,85.71428571428571
0.10016748925714042,92.3076923076923
0.10021012631288616,98.9010989010989
0.10022184304304303,98.9010989010989
0.10002764404856802,92.3076923076923
0.10041782705783768,118.68131868131869
0.10042222909292545,92.3076923076923
0.1004192930541697,98.9010989010989
0.10015204213583699,105.49450549450549
0.10020690014280231,105.49450549450549
0.10004096471955422,105.49450549450549
0.0996055354801902,105.49450549450549
0.0998212589492797,112.08791208791209
0.09967412299656613,118.68131868131869
0.09999745504270868,125.27472527472527
0.10009180879570034,105.49450549450549
0.09972779169352906,112.08791208791209
0.10059381053074301,105.49450549450549
0.1008775928697855,112.08791208791209
0.10104511453469392,92.3076923076923
0.10127885002855341,98.9010989010989
0.10140131344828576,98.9010989010989
0.10149435423650047,79.12087912087912
0.10151905837903213,98.9010989010989
0.10137323145871246,79.12087912087912
0.10147390911760885,72.52747252747253
0.10160009948909107,59.34065934065934
0.10161855707184403,59.34065934065934
0.10165712297492467,65.93406593406593
0.10172727973936926,65.93406593406593
0.10174573732212222,59.34065934065934
0.10171360385516245,72.52747252747253
0.10178518555109037,52.747252747252745
0.10208803754340742,59.34065934065934
0.10228673312496102,59.34065934065934
0.10238368717697197,46.15384615384615
0.10237567386213285,52.747252747252745
0.10241588447798405,39.56043956043956
0.1026135126423992,39.56043956043956
0.10259120674286186,46.15384615384615
0.10253127014232134,19.78021978021978
0.10245303742944854,6.593406593406593
0.10242068981102018,13.186813186813186
0.10236075321047966,13.186813186813186
0.10236075321047966,0.0
0.10236282551682552,6.593406593406593
0.1024673784222913,13.186813186813186
0.10246945072863715,6.593406593406593
0.10250420848100625,6.593406593406593
0.10254103853972119,13.186813186813186
0.10254311084606706,6.593406593406593
0.10254518315241291,6.593406593406593
0.10256538822211532,6.593406593406593
0.10239496311372494,0.0
0.10222453800533458,0.0
0.10222453800533458,0.0
0.10222453800533458,0.0
0.10212098043369126,6.593406593406593
0.10212098043369126,0.0
0.1019505553253009,0.0
0.10197076039500333,6.593406593406593
0.10201368261812964,19.78021978021978
0.10203825218921159,19.78021978021978
0.10203825218921159,0.0
0.10206074945394766,13.186813186813186
0.10206074945394766,0.0
0.1020809545236501,6.593406593406593
0.10216935022905013,19.78021978021978
0.10218955529875257,6.593406593406593
0.10215141789615165,19.78021978021978
0.10217162296585407,6.593406593406593
0.10219182803555649,6.593406593406593
0.10213310095673535,0.0
0.10213310095673535,0.0
0.10213310095673535,0.0
0.10213310095673535,0.0
0.10213310095673535,0.0
0.10208895065143599,6.593406593406593
0.10199190887300953,0.0
0.10185046076260366,6.593406593406593
0.10175341898417722,0.0
0.10173354722674102,13.186813186813186
0.10163650544831458,0.0
0.10163650544831458,0.0
0.10147822249391747,6.593406593406593
0.10141949541509634,0.0
0.10130204125745407,0.0
0.10124331417863294,0.0
0.1011636588393772,6.593406593406593
0.10114273057894257,6.593406593406593
0.10118052939732909,6.593406593406593
0.1012183282157156,6.593406593406593
0.10132118305462434,6.593406593406593
0.10127703274932498,6.593406593406593
0.10113584066559918,6.593406593406593
0.1010916903602998,6.593406593406593
0.10104754005500047,6.593406593406593
0.10079304920493282,13.186813186813186
0.10067975043859097,6.593406593406593
0.10050774713863973,13.186813186813186
0.10033572129347676,6.593406593406593
0.1003944483722979,13.186813186813186
0.10046943926965361,19.78021978021978
0.10038878674499246,19.78021978021978
0.10030399234344847,19.78021978021978
0.10023369896302693,13.186813186813186
0.10033655380193571,6.593406593406593
0.10057234108308744,26.373626373626372
0.10061471705029001,6.593406593406593
0.10046756456047952,26.373626373626372
0.1001944266457497,13.186813186813186
0.10008549550647221,26.373626373626372
0.10010826364874513,32.967032967032964
0.10057285117640792,39.56043956043956
0.10035612765522414,32.967032967032964
0.10035380053501816,32.967032967032964
0.10013288242939551,19.78021978021978
0.1001145160685896,6.593406593406593
0.10023775814723726,19.78021978021978
0.10063577463058479,26.373626373626372
0.10049348403312826,26.373626373626372
0.10031875541581482,26.373626373626372
0.10030038905500893,6.593406593406593
0.10027333954570163,26.373626373626372
0.10041819611202413,13.186813186813186
0.10036229793270292,19.78021978021978
0.10030383016614729,46.15384615384615
0.10052904801880985,39.56043956043956
0.10052777010977965,32.967032967032964
0.10065047909403593,13.186813186813186
0.10056027440726183,6.593406593406593
0.10066275500638174,6.593406593406593
0.10076523560550164,6.593406593406593
0.10051717183222476,6.593406593406593
0.10051717183222476,0.0
0.10051717183222476,0.0
0.10051717183222476,0.0
0.1005699294888787,6.593406593406593
0.1005699294888787,0.0
0.1005699294888787,0.0
0.10055156312807285,6.593406593406593
0.10044736586088285,32.967032967032964
0.10050209201122652,13.186813186813186
0.10071402491103375,32.967032967032964
0.10076875106137748,13.186813186813186
0.10076875106137748,0.0
0.10076875106137748,0.0
0.10076875106137748,0.0
0.10076875106137748,0.0
0.10095756568318179,6.593406593406593
0.1011463803049861,6.593406593406593
0.1011463803049861,0.0
0.1011463803049861,0.0
0.1011463803049861,0.0
0.10191566982334208,19.78021978021978
0.10139949847763594,13.186813186813186
0.10139949847763594,0.0
0.10145422462797962,13.186813186813186
0.1015089507783233,13.186813186813186
0.10159104000383885,19.78021978021978
0.10159104000383885,0.0
0.10159104000383885,0.0
0.10159104000383885,0.0
0.10159104000383885,0.0
0.10159104000383885,0.0
0.10181627566505955,32.967032967032964
0.10141453582021434,32.967032967032964
0.1014952955816027,26.373626373626372
0.10165812905879873,32.967032967032964
0.10217084768713983,32.967032967032964
0.10238059391870251,39.56043956043956
0.10223190579714211,26.373626373626372
0.1026666221187017,26.373626373626372
0.10280723794719486,32.967032967032964
0.10287117385231967,39.56043956043956
0.10296241855505171,26.373626373626372
0.10264192444364377,46.15384615384615
0.10249386447025027,52.747252747252745
0.10224259258596145,59.34065934065934
0.10208446593441659,52.747252747252745
0.10176065968202089,59.34065934065934
0.10189132808399008,59.34065934065934
0.10180914162631993,59.34065934065934
0.10190838179245303,52.747252747252745
0.10181367630658086,52.747252747252745
0.10176742616700703,39.56043956043956
0.1018672377641011,46.15384615384615
0.10171759960924434,32.967032967032964
0.10144522368519251,26.373626373626372
0.10132344973771133,19.78021978021978
0.10113480825348312,13.186813186813186
0.1010539058041736,39.56043956043956
0.1010267066563507,32.967032967032964
0.1010251024249462,26.373626373626372
0.1007538098366688,19.78021978021978
0.1009966048067957,13.186813186813186
0.10094521055367205,26.373626373626372
0.10062864844398971,39.56043956043956
0.10074755407670993,32.967032967032964
0.10115845663663182,26.373626373626372
0.10109581165147868,32.967032967032964
0.10082451906320129,19.78021978021978
0.10118353482078414,26.373626373626372
0.10088280080989719,19.78021978021978
0.10092976379133278,19.78021978021978
0.1011460355089832,19.78021978021978
0.10114474567794815,26.373626373626372
0.10087059349576193,19.78021978021978
0.1008960649582922,26.373626373626372
0.10119216182417382,26.373626373626372
0.10090050285373045,19.78021978021978
0.10088131831711236,26.373626373626372
0.10118829467916156,19.78021978021978
0.10089663570871815,19.78021978021978
0.1008774511721001,26.373626373626372
0.10105412709980766,26.373626373626372
0.10100018481082049,26.373626373626372
0.10067376808800803,19.78021978021978
0.10111487412404896,32.967032967032964
0.10119215170170719,39.56043956043956
0.10086852105584707,19.78021978021978
0.10088842036447261,19.78021978021978
0.10102464679222461,32.967032967032964
0.10083317002688369,32.967032967032964
0.10060711964044008,46.15384615384615
0.10006733612405479,65.93406593406593
0.10023704279205425,79.12087912087912
0.10033583049006724,59.34065934065934
0.10042825103010994,72.52747252747253
0.09973979223838876,65.93406593406593
0.09954578243402298,92.3076923076923
0.09913611941680446,59.34065934065934
0.09923009273776347,79.12087912087912
0.09902973590396014,92.3076923076923
0.09872573324316893,112.08791208791209
0.09825991053602295,79.12087912087912
0.09782572623177502,65.93406593406593
0.09815713933226725,98.9010989010989
0.09797516208152385,79.12087912087912
0.09725560006125494,79.12087912087912
0.09695675453666769,79.12087912087912
0.09696950287225817,85.71428571428571
0.09703677893465466,112.08791208791209
0.09721351155111872,79.12087912087912
0.09725010689220646,85.71428571428571
0.09735538735626571,85.71428571428571
0.09763826439494623,59.34065934065934
0.09835751578187907,72.52747252747253
0.09844562257744373,59.34065934065934
0.09912827982506595,59.34065934065934
0.0990323301511017,19.78021978021978
0.09916787213962461,39.56043956043956
0.09906878984389077,26.373626373626372
0.09901500525565164,26.373626373626372
0.09900744086995657,39.56043956043956
0.09888825025389505,19.78021978021978
0.09871218738846875,26.373626373626372
0.098684514682446,32.967032967032964
0.09859761972595667,26.373626373626372
0.09859396060101855,26.373626373626372
0.09803882608324348,39.56043956043956
0.09830328926521259,52.747252747252745
0.0983256215260322,19.78021978021978
0.09844085102681145,52.747252747252745
0.09837281233955648,59.34065934065934
0.0981596418715667,39.56043956043956
0.098220946148861,39.56043956043956
0.09839314671961377,32.967032967032964
0.09856372403901004,26.373626373626372
0.09894578541007858,52.747252747252745
0.0991847968475309,65.93406593406593
0.09918686583974472,65.93406593406593
0.09940643348359708,59.34065934065934
0.09879598824625709,52.747252747252745
0.09909230761764495,46.15384615384615
0.09919800120855612,46.15384615384615
0.09975734989812138,26.373626373626372
0.09913086316855294,39.56043956043956
0.09985127858176217,32.967032967032964
0.09970288493522286,32.967032967032964
0.09947243091434622,39.56043956043956
0.09946548598994798,26.373626373626372
0.09990784247201369,26.373626373626372
0.09986907892178427,32.967032967032964
0.09995841166295699,39.56043956043956
0.09969708935424532,79.12087912087912
0.09995454258696176,98.9010989010989
0.09969630554413715,92.3076923076923
0.10042747681316823,105.49450549450549
0.10006271090384243,46.15384615384615
0.10098807538686942,79.12087912087912
0.09871019028240505,79.12087912087912
0.10016810946236093,46.15384615384615
0.098914334238473,72.52747252747253
0.09919319141055306,65.93406593406593
0.09844454110771347,59.34065934065934
0.09832356276611492,79.12087912087912
0.09839153418460495,39.56043956043956
0.09853820510680882,59.34065934065934
0.09886057572828309,52.747252747252745
0.09922005502918349,59.34065934065934
0.0994192175392553,65.93406593406593
0.09928016187951053,39.56043956043956
0.09923255092331665,26.373626373626372
0.09890028512884526,32.967032967032964
0.09893618390497334,39.56043956043956
0.09862003626974099,19.78021978021978
0.09852032727718606,6.593406593406593
0.09838259908548316,19.78021978021978
0.09834427604695063,6.593406593406593
0.09826593280036124,13.186813186813186
0.09816873897008799,13.186813186813186
0.09813105455783336,13.186813186813186
0.09822153813037783,13.186813186813186
0.09834315028200852,13.186813186813186
0.09840495988787676,6.593406593406593
0.09840495988787676,0.0
0.09826535704523681,19.78021978021978
0.09822579729724759,13.186813186813186
0.09793877555544028,0.0
0.09789462525014092,6.593406593406593
0.09767126297915947,19.78021978021978
0.09754286680298446,6.593406593406593
0.09742235266350681,13.186813186813186
0.09733753511521381,6.593406593406593
0.0974028748004333,13.186813186813186
0.09725784468826786,13.186813186813186
0.09717154165492352,13.186813186813186
0.09698232085921744,13.186813186813186
0.09705433078373725,13.186813186813186
0.09727913896525953,26.373626373626372
0.09740600341056496,19.78021978021978
0.09735514248772403,0.0
0.09719015495794604,19.78021978021978
0.09695134462201041,6.593406593406593
0.09691606195864957,19.78021978021978
0.09674607564981937,13.186813186813186
0.09659874919904422,46.15384615384615
0.09647753837081254,13.186813186813186
0.09649416482682227,52.747252747252745
0.09655316235945807,46.15384615384615
0.09649936692575614,39.56043956043956
0.09643331800930409,32.967032967032964
0.09641243949086838,52.747252747252745
0.09657906304304172,46.15384615384615
0.09701387360450243,65.93406593406593
0.09738820172908927,92.3076923076923
0.09729404884341865,72.52747252747253
0.09777938549521148,46.15384615384615
0.09730132737127153,112.08791208791209
0.09727913213827453,79.12087912087912
0.09727718225711905,72.52747252747253
0.09704062304720502,92.3076923076923
0.09724417786074094,79.12087912087912
0.09739661616530798,72.52747252747253
0.09777080438690174,98.9010989010989
0.09725729478207838,79.12087912087912
0.09877764650871701,72.52747252747253
0.09779519264827549,98.9010989010989
0.09788666876097091,79.12087912087912
0.09709474662390791,52.747252747252745
0.09919297646679136,79.12087912087912
0.09944910942484247,105.49450549450549
0.09920642181769236,52.747252747252745
0.09778860953062389,46.15384615384615
0.09934489003284885,79.12087912087912
0.09934726491977898,72.52747252747253
0.09977012386327513,65.93406593406593
0.09945461566287997,46.15384615384615
0.09780004882828629,46.15384615384615
0.09780409401406029,39.56043956043956
0.09794440259423143,52.747252747252745
0.09950912245644104,32.967032967032964
0.09809800480365294,26.373626373626372
0.09817771050176599,32.967032967032964
0.09829522746388575,39.56043956043956
0.09840172274684018,32.967032967032964
0.09852690769318179,32.967032967032964
0.09872629644284435,26.373626373626372
0.09862801957393276,19.78021978021978
0.09861051278567559,6.593406593406593
0.09874881902560118,39.56043956043956
0.09881202345444312,32.967032967032964
0.09873662343119152,19.78021978021978
0.09869605738915113,26.373626373626372
0.09855512480656652,13.186813186813186
0.09882055172593726,39.56043956043956
0.09842289837747957,19.78021978021978
0.09867762877654372,39.56043956043956
0.09883092993551362,39.56043956043956
0.09889364234261183,26.373626373626372
0.09876229815711043,6.593406593406593
0.09908002183880799,46.15384615384615
0.09911477959117707,6.593406593406593
0.0992047240447099,32.967032967032964
0.0992047240447099,6.593406593406593
0.09939202643815787,26.373626373626372
0.09958450820360615,39.56043956043956
0.09981324503624416,32.967032967032964
0.0997595214227752,32.967032967032964
0.10002478936630192,19.78021978021978
0.10019518410399882,19.78021978021978
0.10027370973206709,6.593406593406593
0.10035223536013538,6.593406593406593
0.10035223536013538,0.0
0.10023308206262559,59.34065934065934
0.1001952435120523,32.967032967032964
0.10012459230634424,32.967032967032964
0.10038064472290732,26.373626373626372
0.10202912183668965,32.967032967032964
0.10212826166196572,39.56043956043956
0.10224646284750138,26.373626373626372
0.102320788196322,26.373626373626372
0.10232219331012012,39.56043956043956
0.10186931631422866,46.15384615384615
0.10147960423639038,46.15384615384615
0.10173964862359895,46.15384615384615
0.10165553363691619,52.747252747252745
0.10155208471400134,26.373626373626372
0.10188899331326404,26.373626373626372
0.10188269699430011,26.373626373626372
0.10205376009532129,46.15384615384615
0.10205917962005931,26.373626373626372
0.10235227826469707,46.15384615384615
0.10263940296633682,46.15384615384615
0.10290055320117816,39.56043956043956
0.10305590143405967,32.967032967032964
0.10332961324154656,26.373626373626372
0.1034748440476579,13.186813186813186
0.10374991856726001,59.34065934065934
0.1037836584766025,13.186813186813186
0.1037323775869507,19.78021978021978
0.10371953558443854,19.78021978021978
0.10369820228380246,6.593406593406593
0.10371843066893886,6.593406593406593
0.10371843066893886,0.0
0.10357042156895081,32.967032967032964
0.10348814594460203,19.78021978021978
0.10362709341862242,19.78021978021978
0.10413236985895614,26.373626373626372
0.10388258081070878,6.593406593406593
0.10388258081070878,0.0
0.10383181841528023,26.373626373626372
0.1036445191527454,6.593406593406593
0.10362954535823754,6.593406593406593
0.10382064154961931,19.78021978021978
0.10386109831989211,13.186813186813186
0.10388132670502852,6.593406593406593
0.10388132670502852,0.0
0.10388132670502852,0.0
0.10394291049223438,6.593406593406593
0.10394291049223438,0.0
0.10379181290750604,6.593406593406593
0.10385339669471186,6.593406593406593
0.10408700632708069,13.186813186813186
0.10404860842988226,6.593406593406593
0.1045007283862682,19.78021978021978
0.10442503801657291,6.593406593406593
0.10442503801657291,0.0
0.10442503801657291,0.0
0.10442503801657291,0.0
0.10438291813596536,6.593406593406593
0.10438291813596536,0.0
0.10438291813596536,0.0
0.10438291813596536,0.0
0.10441319038024022,46.15384615384615
0.10467077083685651,79.12087912087912
0.10431670689426513,79.12087912087912
0.10440182244405144,52.747252747252745
0.10372773867548733,65.93406593406593
0.10328425337468998,65.93406593406593
0.10327135923407425,59.34065934065934
0.10312816033394195,65.93406593406593
0.10331566082418593,59.34065934065934
0.10318505434480889,72.52747252747253
0.10271941736429181,65.93406593406593
0.1026299438894138,39.56043956043956
0.10206011474413075,72.52747252747253
0.10154067194375402,98.9010989010989
0.101557729177751,92.3076923076923
0.1016279692127569,52.747252747252745
0.10141670106194353,59.34065934065934
0.10165798783498078,52.747252747252745
0.10146694940556109,26.373626373626372
0.10125770125135719,32.967032967032964
0.10136479239742253,32.967032967032964
0.1012369755130828,26.373626373626372
0.1013643623886662,39.56043956043956
0.10137442519051228,32.967032967032964
0.10137903950115525,39.56043956043956
0.1011532425764897,59.34065934065934
0.10096839683338704,52.747252747252745
0.10108597778723276,46.15384615384615
0.10111124210043512,65.93406593406593
0.10101079944612353,46.15384615384615
0.1011498977114111,59.34065934065934
0.10143728293144193,52.747252747252745
0.10129515820322606,65.93406593406593
0.10048444810138656,65.93406593406593
0.10045098205305598,65.93406593406593
0.10019179343977312,52.747252747252745
0.10078895275866744,79.12087912087912
0.10069764179873138,92.3076923076923
0.1006127065053067,79.12087912087912
0.10084352462461506,72.52747252747253
0.10098565338156992,79.12087912087912
0.10014715521838272,72.52747252747253
0.10069455175943062,85.71428571428571
0.10042902486439202,65.93406593406593
0.10072143311718121,85.71428571428571
0.10075105820925875,79.12087912087912
0.10020563972684184,65.93406593406593
0.10117896504757164,72.52747252747253
0.10083247932260336,65.93406593406593
0.10074973970519538,59.34065934065934
0.10076177402848834,59.34065934065934
0.10027441572775327,72.52747252747253
0.1003795291338929,85.71428571428571
0.1000737370960553,65.93406593406593
0.1005993863857139,59.34065934065934
0.10040411195280143,92.3076923076923
0.10041671454388215,79.12087912087912
0.10001238848395907,92.3076923076923
0.10045612887117732,105.49450549450549
0.10041588475127738,85.71428571428571
0.10020683590767289,105.49450549450549
0.10004747838532298,85.71428571428571
0.09954715438836031,105.49450549450549
0.09942840537657656,118.68131868131869
0.0996248305932233,131.86813186813185
0.09958126347026648,105.49450549450549
0.09942796408715898,125.27472527472527
0.09888531305666329,118.68131868131869
0.0990357214809861,125.27472527472527
0.09922286015233085,125.27472527472527
0.0996825549116455,112.08791208791209
0.09951817391494944,118.68131868131869
0.09885250030341505,105.49450549450549
0.09896172685368865,79.12087912087912
0.0991848338122182,98.9010989010989
0.09943565969978713,92.3076923076923
0.0989630890135839,92.3076923076923
0.09833214932807087,72.52747252747253
0.09811558179834888,92.3076923076923
0.098954932477623,92.3076923076923
0.09917646090324224,98.9010989010989
0.09927867542173326,52.747252747252745
0.09880991196399291,59.34065934065934
0.09918404386788261,59.34065934065934
0.09925692339447069,65.93406593406593
0.09897589534009048,92.3076923076923
0.09860962253867056,85.71428571428571
0.09769859039499572,72.52747252747253
0.09702007070842737,72.52747252747253
0.09685448653401801,72.52747252747253
0.09781858816030652,105.49450549450549
0.09769610605833037,92.3076923076923
0.09840658259552716,79.12087912087912
0.098160843193032,92.3076923076923
0.09855453483371276,98.9010989010989
0.09837627344534311,79.12087912087912
0.09867724095267548,79.12087912087912
0.09810119157760204,59.34065934065934
0.09835046656301757,79.12087912087912
0.09881209943261403,59.34065934065934
0.09933708181838538,79.12087912087912
0.09989587729455884,79.12087912087912
0.09974278479847382,79.12087912087912
0.09973568160102755,72.52747252747253
0.0999526782240399,59.34065934065934
0.10029160720087717,39.56043956043956
0.10038497359325467,46.15384615384615
0.10067586815785784,26.373626373626372
0.10067237544209275,26.373626373626372
0.10041600869652319,39.56043956043956
0.10040756898832086,52.747252747252745
0.10061389582956808,19.78021978021978
0.10065277623880402,52.747252747252745
0.10067294520598115,26.373626373626372
0.10091041700550211,26.373626373626372
0.10085074985380652,39.56043956043956
0.10100387681762099,19.78021978021978
0.100891031442479,19.78021978021978
0.10078146998408788,32.967032967032964
0.10053475339212013,32.967032967032964
0.10066817172111601,39.56043956043956
0.1007589739663066,59.34065934065934
0.10108806026251023,85.71428571428571
0.10171667353685886,59.34065934065934
0.10200478482513545,98.9010989010989
0.10170154907121609,85.71428571428571
0.10139476090963134,65.93406593406593
0.10180586968068,72.52747252747253
0.10132791625636893,79.12087912087912
0.10023076223948779,112.08791208791209
0.10117806867070893,79.12087912087912
0.10131754188013217,65.93406593406593
0.10115265161629518,46.15384615384615
0.10140170242875646,46.15384615384615
0.10143072247479219,59.34065934065934
0.10142504621812572,46.15384615384615
0.10136207880924161,26.373626373626372
0.10135802249078762,26.373626373626372
0.10124298530989231,32.967032967032964
0.10097163366811224,46.15384615384615
0.10099743778793628,65.93406593406593
0.10097220748608658,52.747252747252745
0.1010639197508941,39.56043956043956
0.10107592569757021,39.56043956043956
0.1012822694326219,52.747252747252745
0.10142333504223694,19.78021978021978
0.1015238374666461,19.78021978021978
0.10155492774905069,6.593406593406593
0.1015658125955504,19.78021978021978
0.10153122154876801,19.78021978021978
0.10151864285007868,13.186813186813186
0.10142815000654386,6.593406593406593
0.10147088461735843,19.78021978021978
0.10142124311579019,6.593406593406593
0.10149036710103405,26.373626373626372
0.10155949108627792,26.373626373626372
0.10138278165358897,32.967032967032964
0.10155629094635976,26.373626373626372
0.10163420509120527,6.593406593406593
0.10157067112564493,13.186813186813186
0.10164858527049046,6.593406593406593
0.10155162911212613,0.0
0.10200717250058028,19.78021978021978
0.1018628498308175,6.593406593406593
0.1018449193850824,13.186813186813186
0.10172920058950437,6.593406593406593
0.1016883492475378,0.0
0.10160664656360463,0.0
0.10160664656360463,0.0
0.10160664656360463,0.0
0.10151367653238091,13.186813186813186
0.10137222842197506,6.593406593406593
0.10121031854765843,13.186813186813186
0.10123833486292982,13.186813186813186
0.10133529102129415,13.186813186813186
0.10143224717965844,13.186813186813186
0.10152920333802275,13.186813186813186
0.10154966510193351,6.593406593406593
0.10150118702275136,0.0
0.10141185760160265,0.0
0.1015587625474569,46.15384615384615
0.10127432420704699,105.49450549450549
0.10168823831950526,92.3076923076923
0.10126749993356432,92.3076923076923
0.10103091924251688,112.08791208791209
0.10041948062112355,105.49450549450549
0.1006494657797759,85.71428571428571
0.10104226585074073,72.52747252747253
0.10114176595059447,145.05494505494505
0.10133196727850695,138.46153846153845
0.10144424796934334,105.49450549450549
0.10176565532883877,105.49450549450549
0.10228812750423188,85.71428571428571
0.10238016105009194,65.93406593406593
0.10232959581157706,65.93406593406593
0.10252455043014486,46.15384615384615
0.10267953620112029,98.9010989010989
0.10246169736839177,59.34065934065934
0.10218803928066655,105.49450549450549
0.10228952481898325,85.71428571428571
0.10245541476949198,92.3076923076923
0.102747798956786,85.71428571428571
0.10289879698574218,59.34065934065934
0.1028077102520248,85.71428571428571
0.10220276031751364,92.3076923076923
0.10223374276009742,85.71428571428571
0.10221448001054512,112.08791208791209
0.10176142255649166,79.12087912087912
0.10153214075539628,79.12087912087912
0.10193254584795769,72.52747252747253
0.10180301141605562,52.747252747252745
0.10185344157028847,52.747252747252745
0.10206515955828775,79.12087912087912
0.10156209854907113,46.15384615384615
0.10137652506408705,52.747252747252745
0.10171713374857792,59.34065934065934
0.10155698261568386,26.373626373626372
0.1015217172946602,79.12087912087912
0.10139137458080807,19.78021978021978
0.101460314423901,6.593406593406593
0.10126498862552151,59.34065934065934
0.10119129378677925,39.56043956043956
0.10146131737331814,65.93406593406593
0.10159286046363974,46.15384615384615
0.10181364063210029,65.93406593406593
0.10178485193337135,65.93406593406593
0.10221046097559768,46.15384615384615
0.10180590691785366,39.56043956043956
0.10210552885479385,39.56043956043956
0.10186372087504701,39.56043956043956
0.10142137263993793,46.15384615384615
0.10079322998340423,39.56043956043956
0.10113573784035851,59.34065934065934
0.10075160785485557,65.93406593406593
0.10062477446527117,39.56043956043956
0.10107313476485662,46.15384615384615
0.10178907191881578,65.93406593406593
0.10152195697025851,32.967032967032964
0.10172746718324031,72.52747252747253
0.1012778443206293,79.12087912087912
0.10194251487672955,112.08791208791209
0.10162840090289345,131.86813186813185
0.10230077275372237,138.46153846153845
0.10242080402063627,112.08791208791209
0.10247932272766468,138.46153846153845
0.10287872841689433,131.86813186813185
0.10311679648625934,98.9010989010989
0.10405555189862244,145.05494505494505
0.10534715813214467,125.27472527472527
0.10597249200745339,92.3076923076923
0.10639835349470518,72.52747252747253
0.10629228899589502,52.747252747252745
0.10654234821647803,65.93406593406593
0.1065302723897788,52.747252747252745
0.10656357529561689,85.71428571428571
0.10652927605657007,79.12087912087912
0.10652522426950749,59.34065934065934
0.10650560322816534,59.34065934065934
0.10652577417063257,46.15384615384615
0.10674886390353525,59.34065934065934
0.10668152843235956,79.12087912087912
0.10692002477292303,72.52747252747253
0.10693522849352215,39.56043956043956
0.10704159976193758,79.12087912087912
0.10715897436299528,72.52747252747253
0.10671461539746177,79.12087912087912
0.10704523576588884,65.93406593406593
0.10737117177748426,85.71428571428571
0.10742744382880533,92.3076923076923
0.1073548179348116,65.93406593406593
0.10723326072526752,72.52747252747253
0.10732280354612747,79.12087912087912
0.10738658982162565,65.93406593406593
0.1073296582311575,59.34065934065934
0.10742498341691914,72.52747252747253
0.10751731243638007,59.34065934065934
0.10743660075040933,85.71428571428571
0.10758168393965671,79.12087912087912
0.10751579516276115,59.34065934065934
0.10760470558036427,65.93406593406593
0.1075755997001338,79.12087912087912
0.10757539176499259,52.747252747252745
0.107651102415686,52.747252747252745
0.10774987851099545,72.52747252747253
0.10803288947945995,59.34065934065934
0.10804458940166176,32.967032967032964
0.10803618100353586,39.56043956043956
0.10778497348373349,59.34065934065934
0.10769597680441431,72.52747252747253
0.10727207144079387,65.93406593406593
0.1069433579660109,72.52747252747253
0.1069218078889748,59.34065934065934
0.10704425914488726,39.56043956043956
0.10722346622919035,52.747252747252745
0.10727319330357041,32.967032967032964
0.10726154243144861,13.186813186813186
0.10725911777069391,6.593406593406593
0.10725669310993918,6.593406593406593
0.10725426844918447,6.593406593406593
0.1072275661925721,6.593406593406593
0.10743323482451413,39.56043956043956
0.10754447924617593,39.56043956043956
0.10739481913936735,32.967032967032964
0.10758335561490204,32.967032967032964
0.10750045663871975,26.373626373626372
0.1076670977039214,39.56043956043956
0.10733986837682541,26.373626373626372
0.10690872274913482,39.56043956043956
0.10684081737172865,32.967032967032964
0.1068220710585803,52.747252747252745
0.10688065415917808,32.967032967032964
0.10730829987861029,39.56043956043956
0.10779614086735713,26.373626373626372
0.10784554412841647,26.373626373626372
0.10806845302275651,19.78021978021978
0.10837409538944356,19.78021978021978
0.10837409538944356,6.593406593406593
0.10840036100945777,13.186813186813186
0.10826248132327194,0.0
0.10821596854321046,26.373626373626372
0.1082576533425233,26.373626373626372
0.1078917224432627,32.967032967032964
0.1077875826400989,32.967032967032964
0.10785652248319183,6.593406593406593
0.10757006081271647,19.78021978021978
0.10774441906854955,39.56043956043956
0.10757835424943703,13.186813186813186
0.10745255535623072,13.186813186813186
0.10759514578469187,19.78021978021978
0.10761372238243946,26.373626373626372
0.10768266222553238,13.186813186813186
0.10779333825539761,13.186813186813186
0.10774612732627392,19.78021978021978
0.10815555458475334,26.373626373626372
0.10822985002566736,13.186813186813186
0.10799945479936547,19.78021978021978
0.10796045147393764,13.186813186813186
0.10789151163084472,0.0
0.10803474691485165,6.593406593406593
0.10799389557288507,0.0
0.10796505282892742,6.593406593406593
0.10789611298583449,0.0
0.1077517181302168,6.593406593406593
0.1077517181302168,0.0
0.1077517181302168,0.0
0.1077517181302168,0.0
0.10761027001981094,6.593406593406593
0.10761027001981094,0.0
0.10754340248306388,0.0
0.10745363831134369,0.0
0.10729700660287643,0.0
0.1072503441358318,6.593406593406593
0.10718347659908475,0.0
0.10713681413204013,6.593406593406593
0.10713412256676941,13.186813186813186
0.10711347629450524,6.593406593406593
0.10692757754051209,19.78021978021978
0.10724179027523498,13.186813186813186
0.1072367086094499,32.967032967032964
0.10765469516847692,26.373626373626372
0.10743658823388241,52.747252747252745
0.10749145265973052,46.15384615384615
0.1074675928263207,65.93406593406593
0.10731322310717023,85.71428571428571
0.10702697565555018,39.56043956043956
0.10735707043182786,72.52747252747253
0.10754296999876799,46.15384615384615
0.10755016012155245,52.747252747252745
0.10743457806923797,32.967032967032964
0.10740275760142597,46.15384615384615
0.10752685916327272,46.15384615384615
0.10752326009871939,46.15384615384615
0.1074554954636617,72.52747252747253
0.10740958737593333,52.747252747252745
0.10721862781080249,46.15384615384615
0.10720616262135822,52.747252747252745
0.10726309895630291,65.93406593406593
0.10745039933679926,59.34065934065934
0.10743488544973316,59.34065934065934
0.10748268312669257,39.56043956043956
0.10719854654477966,85.71428571428571
0.1074937760403825,46.15384615384615
0.10732585021385697,46.15384615384615
0.10724331433873045,39.56043956043956
0.10728287732249413,98.9010989010989
0.10728530639102571,46.15384615384615
0.10777281317257327,92.3076923076923
0.10791155255592104,52.747252747252745
0.10816506547977989,59.34065934065934
0.1079757092456338,46.15384615384615
0.10840571424422614,46.15384615384615
0.10818166761090593,32.967032967032964
0.10854208687478298,46.15384615384615
0.10839129187170345,39.56043956043956
0.10848090166722814,46.15384615384615
0.10862604739072763,32.967032967032964
0.1084231351262669,79.12087912087912
0.10856089973142044,46.15384615384615
0.10845607702898201,46.15384615384615
0.10834684594715753,39.56043956043956
0.10826596864596855,46.15384615384615
0.1081828298243129,52.747252747252745
0.10816845896223659,19.78021978021978
0.10790711311323366,32.967032967032964
0.10809734425769776,46.15384615384615
0.1078765396469131,32.967032967032964
0.10826994636289171,32.967032967032964
0.10830512522710199,13.186813186813186
0.10834553536650683,13.186813186813186
0.10850975469688295,32.967032967032964
0.10830797746018882,46.15384615384615
0.10777548012905308,46.15384615384615
0.10764292282610914,59.34065934065934
0.1075147024639586,59.34065934065934
0.10772031408555217,79.12087912087912
0.10752890030883694,65.93406593406593
0.10723562177406876,39.56043956043956
0.10728289440923937,65.93406593406593
0.10736393353702764,26.373626373626372
0.10733911564892235,19.78021978021978
0.10751539655394061,52.747252747252745
0.10739308073716361,32.967032967032964
0.1075428612731134,26.373626373626372
0.10766682846397056,39.56043956043956
0.10746009927834978,39.56043956043956
0.10794699078962554,32.967032967032964
0.10819509032455847,46.15384615384615
0.10838467047822042,19.78021978021978
0.1086384138173575,46.15384615384615
0.10859476014087333,32.967032967032964
0.10835170159908407,19.78021978021978
0.1082187416294511,0.0
0.1081289774577309,0.0
0.1081277360641973,6.593406593406593
0.10798878005412087,19.78021978021978
0.1082914554412117,26.373626373626372
0.10841114944689044,26.373626373626372
0.10837780454700502,19.78021978021978
0.10841132718386662,26.373626373626372
0.10826722685711326,19.78021978021978
0.10816484593650595,32.967032967032964
0.10841282741148721,39.56043956043956
0.1084292906284313,39.56043956043956
0.10810060465167648,39.56043956043956
0.1082960845053923,13.186813186813186
0.10826066056564464,32.967032967032964
0.10849860818895285,26.373626373626372
0.10807325194771461,26.373626373626372
0.10810454135144416,26.373626373626372
0.10813136267186481,26.373626373626372
0.10804064925535538,19.78021978021978
0.10799912667617398,13.186813186813186
0.1084754520758885,13.186813186813186
0.10853703586309435,6.593406593406593
0.10849618452112776,0.0
0.10849618452112776,0.0
0.10849618452112776,0.0
0.10849618452112776,0.0
0.10849618452112776,0.0
0.10851115831563564,6.593406593406593
0.10844694952857903,13.186813186813186
0.10833688619391918,0.0
0.10827001865717215,0.0
0.10824400246239166,13.186813186813186
0.10817713492564461,0.0
0.10806629648712364,6.593406593406593
0.1081093981917992,13.186813186813186
0.108176770447479,13.186813186813186
0.10819697551718142,6.593406593406593
0.10815845350806273,6.593406593406593
0.10814555766141078,13.186813186813186
0.10798456059653123,6.593406593406593
0.10802580197081148,19.78021978021978
0.10772993397539574,6.593406593406593
0.10790481671046843,19.78021978021978
0.10772079701301839,26.373626373626372
0.10764178157812136,13.186813186813186
0.10754061935701488,13.186813186813186
0.1076903458815051,19.78021978021978
0.10780541599899589,46.15384615384615
0.10739441928769741,46.15384615384615
0.10760294774786744,59.34065934065934
0.10763072703660029,72.52747252747253
0.10803813216769022,112.08791208791209
0.10771428191763543,92.3076923076923
0.10788834939826322,98.9010989010989
0.10783747734049846,59.34065934065934
0.10757050243838676,59.34065934065934
0.10769488547114935,79.12087912087912
0.10796160307021263,79.12087912087912
0.10822891888442235,65.93406593406593
0.10770386014687655,79.12087912087912
0.10816584476821507,118.68131868131869
0.10750041926550259,72.52747252747253
0.10907027555860567,98.9010989010989
0.10783377796266648,59.34065934065934
0.10737655259985482,65.93406593406593
0.10774326599380851,85.71428571428571
0.10787995329100714,65.93406593406593
0.10744451234643351,46.15384615384615
0.1076923222266106,52.747252747252745
0.10886295779419168,92.3076923076923
0.10774988706562426,72.52747252747253
0.10762772828546185,79.12087912087912
0.10772282469206272,79.12087912087912
0.10820841203227687,92.3076923076923
0.10837557463436093,79.12087912087912
0.10825650486661025,92.3076923076923
0.10796993259290166,98.9010989010989
0.10821428962460365,79.12087912087912
0.10870611022321613,92.3076923076923
0.10877163440115951,92.3076923076923
0.10803800545079782,59.34065934065934
0.10807913939166439,26.373626373626372
0.10778424587009457,39.56043956043956
0.10779145039625887,72.52747252747253
0.1090119792807086,72.52747252747253
0.10885676320490205,92.3076923076923
0.10845702722260203,85.71428571428571
0.1086616762884659,72.52747252747253
0.10868808541400289,65.93406593406593
0.10831450136558575,59.34065934065934
0.1080716214195553,65.93406593406593
0.10824688770924104,59.34065934065934
0.10815664921348767,72.52747252747253
0.10844858095356616,92.3076923076923
0.10774202256892111,79.12087912087912
0.10762929605566875,79.12087912087912
0.10704888600016148,72.52747252747253
0.10764855287926439,52.747252747252745
0.10676376086186472,46.15384615384615
0.10646143746068062,59.34065934065934
0.10614228533152785,39.56043956043956
0.10625956954324328,59.34065934065934
0.10655119547719744,52.747252747252745
0.10655820559140437,72.52747252747253
0.10656085059942043,59.34065934065934
0.10654653077085205,39.56043956043956
0.10727265795127558,79.12087912087912
0.10722837461352736,39.56043956043956
0.10674004181098835,85.71428571428571
0.10659640135453449,85.71428571428571
0.10666876436905698,85.71428571428571
0.10689120748213111,72.52747252747253
0.10885722873198855,92.3076923076923
0.10902055719970347,65.93406593406593
0.10842148672284271,39.56043956043956
0.10863236889310676,46.15384615384615
0.10852185372794573,32.967032967032964
0.10813974491321299,65.93406593406593
0.10858500630253698,59.34065934065934
0.10852445954047914,39.56043956043956
0.10878966640703863,39.56043956043956
0.10889246831273595,32.967032967032964
0.10868649536678462,13.186813186813186
0.1087921586003645,26.373626373626372
0.10828127552852909,72.52747252747253
0.10817249239420665,65.93406593406593
0.10799103792507693,65.93406593406593
0.1079858958863655,72.52747252747253
0.10853143205727032,59.34065934065934
0.10844577271096978,52.747252747252745
0.1087338363112447,39.56043956043956
0.10869458580293687,46.15384615384615
0.1093173116497819,59.34065934065934
0.1091226214068865,26.373626373626372
0.10926736715515205,26.373626373626372
0.109267122644631,19.78021978021978
0.10920864728678727,19.78021978021978
0.109063648767279,13.186813186813186
0.10898288890249849,46.15384615384615
0.10863639936827568,46.15384615384615
0.10834586402333844,65.93406593406593
0.10826169365461717,65.93406593406593
0.10850812675180432,85.71428571428571
0.10870828334786493,52.747252747252745
0.1088619407306424,59.34065934065934
0.10939700505567054,72.52747252747253
0.10944058975449866,32.967032967032964
0.10991958675398958,52.747252747252745
0.11003248373420692,32.967032967032964
0.11015308293923003,46.15384615384615
0.1101206237761668,32.967032967032964
0.11014624993863359,6.593406593406593
0.11001543073295067,13.186813186813186
0.11046879963393204,26.373626373626372
0.11040453395141249,6.593406593406593
0.11049501252075318,13.186813186813186
0.11046636772353546,39.56043956043956
0.11015572045552476,32.967032967032964
0.10998586113528122,26.373626373626372
0.10969164676173765,19.78021978021978
0.10967180425717836,19.78021978021978
0.10988544229320862,46.15384615384615
0.11025074965565701,26.373626373626372
0.11023010338339286,6.593406593406593
0.11027802392659089,26.373626373626372
0.11043756443208731,19.78021978021978
0.11054833770589817,13.186813186813186
0.11054833770589817,0.0
0.110515002566486,19.78021978021978
0.11038335390342739,19.78021978021978
0.10996473443800765,32.967032967032964
0.10946475335555132,46.15384615384615
0.10911311270152492,39.56043956043956
0.10878159776429322,39.56043956043956
0.10843556249891549,52.747252747252745
0.1081400916167925,59.34065934065934
0.10884919794133997,92.3076923076923
0.10921311166767478,59.34065934065934
0.10921389427010597,52.747252747252745
0.1092041656101875,39.56043956043956
0.10919898108482205,52.747252747252745
0.10915411566632481,59.34065934065934
0.1091301844523368,52.747252747252745
0.1086843331198421,52.747252747252745
0.10860231577813008,52.747252747252745
0.10863125334082896,39.56043956043956
0.1086948519065222,52.747252747252745
0.10878921193845338,46.15384615384615
0.10880162455724403,79.12087912087912
0.10874866402929381,52.747252747252745
0.10871324633088317,52.747252747252745
0.10886235351227411,46.15384615384615
0.10885429578490168,85.71428571428571
0.10909068466691298,72.52747252747253
0.10984194030130785,79.12087912087912
0.10995374957079755,52.747252747252745
0.1100521541467588,32.967032967032964
0.11011896557674727,19.78021978021978
0.11007748946203806,6.593406593406593
0.11008505161902088,32.967032967032964
0.1101483896812696,19.78021978021978
0.11018010261291883,13.186813186813186
0.11019735357703077,6.593406593406593
0.11019735357703077,0.0
0.11015440988798007,32.967032967032964
0.11012554076718495,19.78021978021978
0.11011443208482055,39.56043956043956
0.11001483245147682,26.373626373626372
0.10992994684150408,39.56043956043956
0.1099424481424874,19.78021978021978
0.10979873026823392,26.373626373626372
0.10984017009744904,6.593406593406593
0.10976831116032233,13.186813186813186
0.110048624550183,19.78021978021978
0.11026209022456111,13.186813186813186
0.11026209022456111,0.0
0.11026209022456111,0.0
0.11019235561071418,6.593406593406593
0.11019235561071418,0.0
0.11019235561071418,0.0
0.11013709398603717,26.373626373626372
0.11029378445131163,19.78021978021978
0.11026341781977644,19.78021978021978
0.11039179240672892,19.78021978021978
0.11024195093426635,32.967032967032964
0.1103219757739766,13.186813186813186
0.11038882348945915,6.593406593406593
0.11043026331867427,6.593406593406593
0.1107036244322665,6.593406593406593
0.11078846841038462,19.78021978021978
0.11087926010593471,19.78021978021978
0.1112048279045819,19.78021978021978
0.11080110405800252,19.78021978021978
0.11080110405800252,0.0
0.11054301838514945,6.593406593406593
0.11089540388497911,6.593406593406593
0.11095047709495767,6.593406593406593
0.11095047709495767,0.0
0.11095047709495767,0.0
0.11083797848222346,6.593406593406593
0.11083426701847841,26.373626373626372
0.11065833101803293,19.78021978021978
0.11082535856079184,26.373626373626372
0.11091388133897843,6.593406593406593
0.11091388133897843,0.0
0.11100240411716504,6.593406593406593
0.11100240411716504,0.0
0.11082632474559662,13.186813186813186
0.11088709671225641,13.186813186813186
0.11123196530011778,13.186813186813186
0.11124187634393665,6.593406593406593
0.11129273726677757,6.593406593406593
0.1112526401676423,0.0
0.11113345129515875,0.0
0.11105325709688822,0.0
0.11105325709688822,0.0
0.11100199395321433,6.593406593406593
0.11100199395321433,0.0
0.11101924491732627,6.593406593406593
0.11101924491732627,0.0
0.1109885733456914,13.186813186813186
0.1109885733456914,0.0
0.11093227561158973,6.593406593406593
0.11093227561158973,0.0
0.11097609171388577,6.593406593406593
0.11097609171388577,0.0
0.11099106550839365,6.593406593406593
0.11099106550839365,0.0
0.1109975120350607,6.593406593406593
0.1109975120350607,0.0
0.1109975120350607,0.0
0.1109975120350607,0.0
0.11094763744261162,6.593406593406593
0.11096280764116823,6.593406593406593
0.11096280764116823,0.0
0.11096280764116823,0.0
0.11096280764116823,0.0
0.11096280764116823,0.0
0.11096280764116823,0.0
0.11096280764116823,0.0
0.11096280764116823,0.0
0.11109654271466232,13.186813186813186
0.11109654271466232,0.0
0.11109654271466232,0.0
0.11109654271466232,0.0
0.11147417195827095,13.186813186813186
0.11146765678883909,6.593406593406593
0.11131969350900137,13.186813186813186
0.11117174780738376,19.78021978021978
0.11120534731530729,13.186813186813186
0.11122938993867795,19.78021978021978
0.11127422494762274,19.78021978021978
0.11135760624802427,13.186813186813186
0.11134804936347138,6.593406593406593
0.1113384924789185,6.593406593406593
0.11132893559436559,6.593406593406593
0.11133662967392466,13.186813186813186
0.11111519411148396,19.78021978021978
0.11090119993897876,19.78021978021978
0.11065227810294259,13.186813186813186
0.11032124331576831,46.15384615384615
0.11022523084037478,39.56043956043956
0.11028793711767475,19.78021978021978
0.11041369343281857,39.56043956043956
0.11041079254829594,46.15384615384615
0.11047349882559594,19.78021978021978
0.11054869819872096,46.15384615384615
0.11061629988994127,32.967032967032964
0.11090823038882096,39.56043956043956
0.11082717750056849,26.373626373626372
0.1109855403781592,26.373626373626372
0.11106358082759107,19.78021978021978
0.11093560323579024,26.373626373626372
0.11095032394709502,13.186813186813186
0.11096504465839976,13.186813186813186
0.11097976536970454,13.186813186813186
0.11087493278530566,26.373626373626372
0.11091393109246808,19.78021978021978
0.11092512469375572,32.967032967032964
0.11096720848023234,19.78021978021978
0.11098192919153711,13.186813186813186
0.11099664990284187,13.186813186813186
0.11103159899928307,19.78021978021978
0.11104631971058783,13.186813186813186
0.11114690180495611,26.373626373626372
0.11116162251626088,13.186813186813186
0.11112968330902358,19.78021978021978
0.11113484713577547,19.78021978021978
0.11112041471679533,19.78021978021978
0.1111351354281001,13.186813186813186
0.11115941302395775,13.186813186813186
0.11117691981221488,6.593406593406593
0.11120119740807255,6.593406593406593
0.11122838283572918,19.78021978021978
0.11125266043158685,6.593406593406593
0.11127693802744451,6.593406593406593
0.11128370883504501,6.593406593406593
0.11128834077245074,13.186813186813186
0.11114670038147721,13.186813186813186
0.11121709771576915,13.186813186813186
0.11122386852336967,6.593406593406593
0.11123063933097017,6.593406593406593
0.11127207916018528,6.593406593406593
0.11127207916018528,0.0
0.1113187416272299,6.593406593406593
0.1114188373689197,19.78021978021978
0.11179646661252833,13.186813186813186
0.11166219323296116,19.78021978021978
0.11123749687994396,32.967032967032964
0.11142488282770932,46.15384615384615
0.1110025226634542,13.186813186813186
0.11131756663305246,13.186813186813186
0.11113026031532681,32.967032967032964
0.11109676439462766,39.56043956043956
0.11094737559081513,13.186813186813186
0.11097222878144983,26.373626373626372
0.11103676978676603,26.373626373626372
0.1111691113954662,26.373626373626372
0.11127071840228307,26.373626373626372
0.11068731640060768,26.373626373626372
0.11074195911414485,6.593406593406593
0.11085184448435757,13.186813186813186
0.11088601109219977,13.186813186813186
0.11081707124910685,0.0
0.11097422733831634,32.967032967032964
0.11093908806742438,13.186813186813186
0.1109215184319784,6.593406593406593
0.11088637916108643,13.186813186813186
0.1108649465498389,13.186813186813186
0.11084737691439292,6.593406593406593
0.11078311123187336,6.593406593406593
0.1107444717118206,13.186813186813186
0.11076915192989494,19.78021978021978
0.11066624672732259,19.78021978021978
0.11062330413140192,26.373626373626372
0.11055551148106424,19.78021978021978
0.11061977716358379,6.593406593406593
0.11061977716358379,0.0
0.11065718326046647,13.186813186813186
0.11084599788227079,6.593406593406593
0.11100478870038975,26.373626373626372
0.11085682542055202,13.186813186813186
0.11075857310805894,13.186813186813186
0.11075857310805894,0.0
0.11080001293727404,6.593406593406593
0.1107803672788221,6.593406593406593
0.1107803672788221,0.0
0.1106807888580344,0.0
0.11049820576256787,0.0
0.11043947868374675,0.0
0.11042219143414071,6.593406593406593
0.11042219143414071,0.0
0.11042219143414071,0.0
0.11039791383828305,0.0
0.11037945268536813,6.593406593406593
0.11037945268536813,0.0
0.11058501359482653,13.186813186813186
0.11058501359482653,0.0
0.11058501359482653,0.0
0.11058501359482653,0.0
0.11047171482848468,6.593406593406593
0.11047171482848468,0.0
0.11024511729580098,13.186813186813186
0.11058916898612693,26.373626373626372
0.11076119483128993,6.593406593406593
0.11076119483128993,0.0
0.11076119483128993,0.0
0.11076119483128993,0.0
0.11103455594488218,6.593406593406593
0.11086021835468385,19.78021978021978
0.110877725142941,6.593406593406593
0.1109127387194553,13.186813186813186
0.11098531871769102,13.186813186813186
0.11100282550594817,6.593406593406593
0.11102033229420531,6.593406593406593
0.11103783908246247,6.593406593406593
0.11094204710437777,13.186813186813186
0.11095955389263491,6.593406593406593
0.110882068856415,19.78021978021978
0.11083063580157922,6.593406593406593
0.11082416675528875,26.373626373626372
0.1108416735435459,13.186813186813186
0.11146321203978413,46.15384615384615
0.11167845276232502,39.56043956043956
0.11167778209327471,39.56043956043956
0.11120042622400153,32.967032967032964
0.1116270681264824,46.15384615384615
0.11151331956893105,26.373626373626372
0.11146224827796748,32.967032967032964
0.11124177673081682,32.967032967032964
0.11107535967909195,19.78021978021978
0.11100641983599902,6.593406593406593
0.11089230598188468,13.186813186813186
0.11073629353234227,6.593406593406593
0.11077971498933126,13.186813186813186
0.11079449264045982,6.593406593406593
0.11096797430640147,19.78021978021978
0.11102207900230829,13.186813186813186
0.11094904474700464,19.78021978021978
0.11080946270726735,39.56043956043956
0.11112549723313393,59.34065934065934
0.11113179384880612,46.15384615384615
0.11103391953416523,46.15384615384615
0.11083929378728287,52.747252747252745
0.1107522373234975,46.15384615384615
0.11077792121006687,46.15384615384615
0.11024179005360853,65.93406593406593
0.11004077674549015,46.15384615384615
0.11013035578715193,59.34065934065934
0.10997417160705593,52.747252747252745
0.11049784523584724,26.373626373626372
0.11008342576499881,26.373626373626372
0.1106383074547238,26.373626373626372
0.1107913389917806,39.56043956043956
0.11062272943967871,13.186813186813186
0.11062272943967873,39.56043956043956
0.11083174913118544,26.373626373626372
0.11073186744622593,39.56043956043956
0.11061888688721917,19.78021978021978
0.1104015508456812,65.93406593406593
0.11039526133532551,39.56043956043956
0.11014994608688534,32.967032967032964
0.10957546133572216,19.78021978021978
0.1098676086703473,13.186813186813186
0.10982524410730993,26.373626373626372
0.10998843256664743,26.373626373626372
0.11021466495857087,32.967032967032964
0.11052236252386184,26.373626373626372
0.1106734555616273,39.56043956043956
0.11095197823022496,39.56043956043956
0.11072506184730936,46.15384615384615
0.11080931517566307,32.967032967032964
0.1106029178941965,46.15384615384615
0.11069552800248178,26.373626373626372
0.11057197643348268,26.373626373626372
0.11074204277635441,19.78021978021978
0.11079016023332301,32.967032967032964
0.11100860429623875,19.78021978021978
0.11095722627692749,13.186813186813186
0.1108517733208423,0.0
0.11080857752292951,0.0
0.11066505225196292,6.593406593406593
0.11061657417278076,0.0
0.11047876667244988,0.0
0.11043028859326773,0.0
0.11047827415926294,6.593406593406593
0.11090676432571252,19.78021978021978
0.11082821678370675,6.593406593406593
0.11061128158951607,13.186813186813186
0.11079560921944112,13.186813186813186
0.11079560921944112,0.0
0.11079560921944112,0.0
0.11072128484244215,0.0
0.11067808904452936,0.0
0.1106037646675304,0.0
0.110541507509358,0.0
0.110541507509358,0.0
0.11046147719924378,0.0
0.11046147719924378,0.0
0.11046147719924378,0.0
0.11046147719924378,0.0
0.11046147719924378,0.0
0.11040119548987266,6.593406593406593
0.11040119548987266,0.0
0.11040119548987266,0.0
0.11040119548987266,0.0
0.11040119548987266,0.0
0.11040119548987266,0.0
0.11039733251407112,6.593406593406593
0.11039733251407112,0.0
0.11039346953826958,6.593406593406593
0.11039346953826958,0.0
0.11037382387981763,6.593406593406593
0.11037382387981763,0.0
0.11037382387981763,0.0
0.11056263850162194,6.593406593406593
0.11031457472834506,6.593406593406593
0.11009763953415437,13.186813186813186
0.1101702079424557,13.186813186813186
0.1101702079424557,0.0
0.1101702079424557,0.0
0.1101702079424557,0.0
0.1101702079424557,0.0
0.11020879295295082,6.593406593406593
0.11018914729449888,6.593406593406593
0.11018914729449888,0.0
0.11018914729449888,0.0
0.11018914729449888,0.0
0.11012227975775182,0.0
0.1100958223604096,13.186813186813186
0.1100958223604096,0.0
0.11014165359257883,13.186813186813186
0.11016727975504563,6.593406593406593
0.10994556071953661,19.78021978021978
0.11007871173559146,19.78021978021978
0.11012537420263609,19.78021978021978
0.11010309682658781,19.78021978021978
0.11012872298905461,6.593406593406593
0.11014689221653258,26.373626373626372
0.11014481991018671,6.593406593406593
0.1099888074606443,6.593406593406593
0.10976553344884936,13.186813186813186
0.10956285853226232,0.0
0.10957451662358351,13.186813186813186
0.10957641853541725,19.78021978021978
0.10935627440243094,13.186813186813186
0.10916816382498044,19.78021978021978
0.10905591030126142,6.593406593406593
0.1094564741420661,32.967032967032964
0.10950121129756783,26.373626373626372
0.10960946720339806,32.967032967032964
0.10965529843556729,19.78021978021978
0.10949709815038684,32.967032967032964
0.11025787997181125,32.967032967032964
0.11006484678946139,32.967032967032964
0.11011977806401221,32.967032967032964
0.11007311559696759,6.593406593406593
0.1100962242078913,19.78021978021978
0.11011933281881497,19.78021978021978
0.1101123308227475,32.967032967032964
0.11013336712732534,26.373626373626372
0.11008546358881026,13.186813186813186
0.1102953145151924,32.967032967032964
0.11068388818577254,19.78021978021978
0.1108453217280793,26.373626373626372
0.11091426157117222,6.593406593406593
0.11098078927608661,32.967032967032964
0.1110551502119439,19.78021978021978
0.11112409005503682,6.593406593406593
0.1112409334366448,19.78021978021978
0.1112869766447646,6.593406593406593
0.1112869766447646,0.0
0.1112869766447646,0.0
0.11121803680167168,0.0
0.11121803680167168,0.0
0.11121803680167168,0.0
0.11121803680167168,0.0
0.11121803680167168,0.0
0.11121803680167168,0.0
0.11124366296413847,6.593406593406593
0.11126928912660528,6.593406593406593
0.11132054145153884,13.186813186813186
0.11134616761400565,6.593406593406593
0.11120587578964126,13.186813186813186
0.11120587578964126,0.0
0.11123150195210807,6.593406593406593
0.11123150195210807,0.0
0.11123150195210807,0.0
0.11123150195210807,0.0
0.11132854373053451,6.593406593406593
0.11132854373053451,0.0
0.11132854373053451,0.0
0.11132854373053451,0.0
0.11132854373053451,0.0
0.11132854373053451,0.0
0.11136277738187955,13.186813186813186
0.11136277738187955,0.0
0.11156848705969705,13.186813186813186
0.11156848705969705,0.0
0.11161086302689961,6.593406593406593
0.1115419231838067,0.0
0.11147298334071377,0.0
0.11147298334071377,0.0
0.1115419231838067,6.593406593406593
0.11147298334071377,6.593406593406593
0.11147298334071377,6.593406593406593
0.11126616381143502,0.0
0.11133303134818208,13.186813186813186
0.11126409150508916,6.593406593406593
0.1112380208568818,13.186813186813186
0.11126655056056987,26.373626373626372
0.11124634549086744,13.186813186813186
0.11131528533396035,13.186813186813186
0.11125593127584278,6.593406593406593
0.11148192237507225,26.373626373626372
0.11155086221816517,6.593406593406593
0.11161980206125809,6.593406593406593
0.11161980206125809,6.593406593406593
0.11168874190435102,6.593406593406593
0.11168874190435102,0.0
0.11168874190435102,0.0
0.11168874190435102,0.0
0.1118775565261553,6.593406593406593
0.11206637114795964,6.593406593406593
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11206637114795964,0.0
0.11218624592667105,6.593406593406593
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.11218624592667105,0.0
0.1120011001069759,0.0
0.11200680435406138,6.593406593406593
0.11197736293145183,0.0
0.11196056991380118,6.593406593406593
0.11194377689615057,13.186813186813186
0.11184746793679398,0.0
0.11156356950539065,13.186813186813186
0.11154468252152237,19.78021978021978
0.11159890165331052,6.593406593406593
0.11147756075037889,13.186813186813186
0.11129239301674626,13.186813186813186
0.11141325520542147,19.78021978021978
0.11147141111679669,13.186813186813186
0.11145669040549193,0.0
0.11151090953728007,6.593406593406593
0.11174946951129128,26.373626373626372
0.11166302287994122,0.0
0.11164380440840695,19.78021978021978
0.1116779382911793,13.186813186813186
0.11176159884557699,19.78021978021978
0.11175335991965259,26.373626373626372
0.111597655522567,13.186813186813186
0.11118170697320762,13.186813186813186
0.11102799441691523,32.967032967032964
0.11075046393826159,6.593406593406593
0.11090186634151918,19.78021978021978
0.11111838513048515,13.186813186813186
0.1114019121905791,19.78021978021978
0.11112807024492637,6.593406593406593
0.11119507851605434,6.593406593406593
0.11119507851605434,0.0
0.11121343116809872,13.186813186813186
0.11125755375829237,13.186813186813186
0.11126471176376179,13.186813186813186
0.11130480886289706,6.593406593406593
0.11137374870598998,6.593406593406593
0.11141384580512524,6.593406593406593
0.11141384580512524,0.0
0.11141384580512524,0.0
0.11145394290426051,6.593406593406593
0.11151726264238761,6.593406593406593
0.1114881095121027,6.593406593406593
0.1114881095121027,0.0
0.1114881095121027,0.0
0.1114881095121027,0.0
0.1114881095121027,0.0
0.1114881095121027,0.0
0.11149196395302104,19.78021978021978
0.11149196395302104,0.0
0.11149196395302104,0.0
0.11149196395302104,0.0
0.11149196395302104,0.0
0.11142384021538694,6.593406593406593
0.11137536213620479,0.0
0.11132688405702264,0.0
0.11121972401836487,32.967032967032964
0.11133982376517547,32.967032967032964
0.111675239120604,32.967032967032964
0.1120311607418624,26.373626373626372
0.11217118341223561,19.78021978021978
0.1123836890909243,39.56043956043956
0.11255377932173713,26.373626373626372
0.11248488694835819,6.593406593406593
0.11215296867637384,32.967032967032964
0.11215130746328689,39.56043956043956
0.11261193165546977,39.56043956043956
0.1126437932738576,26.373626373626372
0.11282157301759262,32.967032967032964
0.11277557217216942,32.967032967032964
0.11280922597161297,32.967032967032964
0.11269890833490737,6.593406593406593
0.11274976664204567,13.186813186813186
0.11276844463816697,19.78021978021978
0.11294234318104593,19.78021978021978
0.11310128150857589,19.78021978021978
0.11316823868009072,6.593406593406593
0.11323519585160555,6.593406593406593
0.11336911019463516,13.186813186813186
0.11336911019463516,0.0
0.11327799762610995,13.186813186813186
0.1132290049381923,6.593406593406593
0.1132290049381923,0.0
0.1132290049381923,0.0
0.11321828396510902,13.186813186813186
0.11307686770097243,0.0
0.11293545143683585,0.0
0.11291259952012048,6.593406593406593
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11281564336175616,0.0
0.11270234459541434,6.593406593406593
0.11256092833127776,0.0
0.11241951206714118,0.0
0.11237103398795902,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11232255590877686,0.0
0.11201913430186083,19.78021978021978
0.11212963874567738,46.15384615384615
0.1120019707830134,32.967032967032964
0.11247378190825036,46.15384615384615
0.11268010779414593,26.373626373626372
0.11285040574651185,32.967032967032964
0.11160919025643086,26.373626373626372
0.11177778331341805,46.15384615384615
0.11340557115442366,52.747252747252745
0.113491321188064,39.56043956043956
0.11353824865902236,39.56043956043956
0.11342282875839502,19.78021978021978
0.1134549781353262,59.34065934065934
0.11369004828935969,39.56043956043956
0.11340683522987592,59.34065934065934
0.11327858375394194,39.56043956043956
0.11296565391139683,46.15384615384615
0.11305328297875476,52.747252747252745
0.11248899855607976,52.747252747252745
0.11276077096700636,39.56043956043956
0.11289496401076964,39.56043956043956
0.11299385811687145,39.56043956043956
0.1131863637471325,32.967032967032964
0.11315115712895156,13.186813186813186
0.11344551683932995,13.186813186813186
0.11379053967284382,32.967032967032964
0.11379053967284382,0.0
0.11395131342043402,13.186813186813186
0.11407477431637252,26.373626373626372
0.11424812658635211,26.373626373626372
0.11419281561767679,6.593406593406593
0.11413750464900146,6.593406593406593
0.11420669390927041,13.186813186813186
0.11420669390927041,6.593406593406593
0.11438263068463082,6.593406593406593
0.11438263068463082,0.0
0.11438263068463082,0.0
0.11436512269848836,6.593406593406593
0.11428603092514009,0.0
0.11420693915179177,0.0
0.11390669294990623,6.593406593406593
0.11390669294990623,0.0
0.11365865343307567,19.78021978021978
0.11389607916579604,13.186813186813186
0.11367492473725878,6.593406593406593
0.11345377030872152,6.593406593406593
0.11345377030872152,0.0
0.11345377030872152,0.0
0.11345377030872152,0.0
0.11345377030872152,0.0
0.11353286208206981,6.593406593406593
0.11353286208206981,0.0
0.11353286208206981,0.0
0.11355011304618175,6.593406593406593
0.11355011304618175,0.0
0.11355011304618175,0.0
0.11355011304618175,0.0
0.11355011304618175,0.0
0.11355011304618175,0.0
0.11355011304618175,0.0
0.11333666962060802,6.593406593406593
0.11328473606474951,19.78021978021978
0.1132504696730582,26.373626373626372
0.11335011302431185,13.186813186813186
0.11349295217347824,19.78021978021978
0.11358671497291618,19.78021978021978
0.1138591341161941,13.186813186813186
0.1133495346121466,13.186813186813186
0.11371040981391409,13.186813186813186
0.1139110236926987,13.186813186813186
0.11404475876619281,13.186813186813186
0.1140644453559345,26.373626373626372
0.1141779753597262,19.78021978021978
0.11420443275706842,19.78021978021978
0.11425109522411304,13.186813186813186
0.11423089015441061,6.593406593406593
0.11425388088262096,13.186813186813186
0.11427053786459962,19.78021978021978
0.11431373366251239,6.593406593406593
0.11435692946042518,6.593406593406593
0.11435759834108321,26.373626373626372
0.11435759834108321,0.0
0.11452457424004649,6.593406593406593
0.11452457424004649,0.0
0.11459144177679355,6.593406593406593
0.1146583093135406,6.593406593406593
0.11472517685028764,6.593406593406593
0.11485891192378175,13.186813186813186
0.11492577946052882,6.593406593406593
0.11505951453402292,13.186813186813186
0.11505951453402292,0.0
0.11505951453402292,0.0
0.11510271033193574,6.593406593406593
0.11510271033193574,0.0
0.11510271033193574,0.0
0.11510271033193574,0.0
0.11510271033193574,0.0
0.11510271033193574,0.0
0.11511743104324049,6.593406593406593
0.11511743104324049,0.0
0.11518429857998755,6.593406593406593
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11518429857998755,0.0
0.11509409389321344,6.593406593406593
0.11509409389321344,0.0
0.1152068868595512,6.593406593406593
0.1152068868595512,0.0
0.1152068868595512,0.0
0.1152068868595512,0.0
0.1149627367868116,6.593406593406593
0.11482852253872403,19.78021978021978
0.11482852253872403,0.0
0.11489539007547109,6.593406593406593
0.1149590108317741,13.186813186813186
0.11506907416643392,13.186813186813186
0.11515984924890288,13.186813186813186
0.11509793176403321,13.186813186813186
0.11501376447125947,13.186813186813186
0.11501210853568646,13.186813186813186
0.1149796139736514,0.0
0.11490106643164565,6.593406593406593
0.11490106643164565,0.0
0.11482251888963985,6.593406593406593
0.11474397134763409,6.593406593406593
0.11489717039847294,6.593406593406593
0.11517664340721158,13.186813186813186
0.1155468581969949,19.78021978021978
0.11549559505332102,6.593406593406593
0.11549559505332102,0.0
0.11564879410415987,6.593406593406593
0.11577506806205966,6.593406593406593
0.11577506806205966,0.0
0.11577506806205966,0.0
0.11577506806205966,0.0
0.11577506806205966,0.0
0.11577506806205966,0.0
0.11577506806205966,0.0
0.11581650789127479,6.593406593406593
0.11581650789127479,0.0
0.11581650789127479,0.0
0.11581650789127479,0.0
0.11583148168578264,6.593406593406593
0.11583148168578264,0.0
0.11583148168578264,0.0
0.11583148168578264,0.0
0.11583148168578264,0.0
0.11583148168578264,0.0
0.11583148168578264,0.0
0.11578160709333359,6.593406593406593
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.11578160709333359,0.0
0.1157067045004816,13.186813186813186
0.11566559420180718,13.186813186813186
0.11576423083067741,13.186813186813186
0.11579601974406509,6.593406593406593
0.11587511151741338,6.593406593406593
0.11587511151741338,0.0
0.11558962973505034,13.186813186813186
0.115319460463538,13.186813186813186
0.11504351180773936,39.56043956043956
0.11538381370890974,13.186813186813186
0.11564189938176282,6.593406593406593
0.11589998505461588,6.593406593406593
0.1158444511265796,6.593406593406593
0.11591976991334459,13.186813186813186
0.11591976991334459,0.0
0.1158642359853083,6.593406593406593
0.11599508870010958,6.593406593406593
0.11612594141491084,6.593406593406593
0.11625679412971214,6.593406593406593
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11625679412971214,0.0
0.11619806705089099,0.0
0.11612912720779807,0.0
0.11612912720779807,0.0
0.11612912720779807,0.0
0.11619806705089099,6.593406593406593
0.11619806705089099,0.0
0.11619806705089099,0.0
0.11619806705089099,0.0
0.11619806705089099,0.0
0.1160789951908331,6.593406593406593
0.11595992333077522,6.593406593406593
0.11607972503136288,19.78021978021978
0.11607972503136288,0.0
0.11596642626502106,6.593406593406593
0.11613845211018403,6.593406593406593
0.116310477955347,6.593406593406593
0.116310477955347,0.0
0.11634309262102183,6.593406593406593
0.11632275330159152,6.593406593406593
0.11626979931648643,0.0
0.11621684533138132,0.0
0.11621684533138132,0.0
0.11621684533138132,0.0
0.11621684533138132,0.0
0.11621684533138132,0.0
0.11621684533138132,0.0
0.11621684533138132,0.0
0.11621684533138132,0.0
0.11621684533138132,0.0
0.1159968369826227,19.78021978021978
0.11627842139731999,26.373626373626372
0.11634542966844799,6.593406593406593
0.11634542966844799,0.0
0.11661385946499994,13.186813186813186
0.11668086773612794,6.593406593406593
0.11681488427838393,13.186813186813186
0.11694209623041744,13.186813186813186
0.11694209623041744,0.0
0.11694209623041744,0.0
0.11694209623041744,0.0
0.11699450106157643,6.593406593406593
0.1170345981607117,6.593406593406593
0.11711479235898223,13.186813186813186
0.11712239489608244,6.593406593406593
0.11726490589073506,19.78021978021978
0.11727250842783529,6.593406593406593
0.11731260552697055,6.593406593406593
0.11731260552697055,0.0
0.11735580132488332,6.593406593406593
0.11773343056849195,13.186813186813186
0.11756751258166079,6.593406593406593
0.11756751258166079,0.0
0.11751624943798689,6.593406593406593
0.11751624943798689,0.0
0.11751624943798689,0.0
0.11746498629431303,6.593406593406593
0.11765380091611734,6.593406593406593
0.11769389801525261,6.593406593406593
0.11788915916372397,13.186813186813186
0.11788915916372397,0.0
0.11790432936228058,6.593406593406593
0.11790432936228058,0.0
0.11790432936228058,0.0
0.11790432936228058,0.0
0.11790432936228058,0.0
0.11791930315678843,6.593406593406593
0.11791930315678843,0.0
0.1179342769512963,6.593406593406593
0.1179342769512963,0.0
0.1179342769512963,0.0
0.1179342769512963,0.0
0.1179342769512963,0.0
0.1179342769512963,0.0
0.11788440235884723,6.593406593406593
0.11788440235884723,0.0
0.11783452776639819,6.593406593406593
0.11783452776639819,0.0
0.11783452776639819,0.0
0.11778604968721602,0.0
0.11773757160803387,0.0
0.11768909352885172,0.0
0.11764061544966956,0.0
0.11764061544966956,0.0
0.11764061544966956,0.0
0.11764061544966956,0.0
0.11764061544966956,0.0
0.11764061544966956,0.0
0.11764061544966956,0.0
0.11764061544966956,0.0
0.11762657019022554,6.593406593406593
0.1175215541384526,32.967032967032964
0.11748104036924138,32.967032967032964
0.11722192705729541,32.967032967032964
0.11712845027640023,19.78021978021978
0.11690706389487177,26.373626373626372
0.11691785592633498,26.373626373626372
0.11655254438365396,39.56043956043956
0.11636823744812747,19.78021978021978
0.11639323451085203,19.78021978021978
0.11615660636724712,6.593406593406593
0.11651059639343463,19.78021978021978
0.11654377338404798,26.373626373626372
0.11655985963598892,39.56043956043956
0.1161945480933079,39.56043956043956
0.11608499642540111,52.747252747252745
0.11592639574206295,52.747252747252745
0.1156580291636951,39.56043956043956
0.1158895342235689,52.747252747252745
0.11584523476286482,59.34065934065934
0.1155925317322483,46.15384615384615
0.11554943015494457,52.747252747252745
0.11578093521481836,52.747252747252745
0.11552823218420186,46.15384615384615
0.11589942042336743,39.56043956043956
0.11617559721641109,46.15384615384615
0.11617518587715087,39.56043956043956
0.1162001829398754,13.186813186813186
0.11652201182711033,19.78021978021978
0.11654700888983492,19.78021978021978
0.11651180227165399,13.186813186813186
0.11647659565347304,13.186813186813186
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11647659565347304,0.0
0.11650161963797337,6.593406593406593
0.116334525445141,13.186813186813186
0.116334525445141,0.0
0.11652036704589422,6.593406593406593
0.11632725717292054,0.0
0.11619640445811928,0.0
0.1156305990889879,6.593406593406593
0.11585907156607603,26.373626373626372
0.11569381224242867,13.186813186813186
0.11584579227642013,32.967032967032964
0.11586977397352437,6.593406593406593
0.11575388473583008,26.373626373626372
0.11589786574229324,32.967032967032964
0.11556866700103331,52.747252747252745
0.11559972685193881,39.56043956043956
0.11549000503929047,46.15384615384615
0.11527424575525423,39.56043956043956
0.1157821127928993,26.373626373626372
0.11580560763509416,39.56043956043956
0.11674165867328289,26.373626373626372
0.11681703401167534,19.78021978021978
0.11686738536556744,13.186813186813186
0.1167753168102367,13.186813186813186
0.1167441882311505,0.0
0.1167753168102367,6.593406593406593
0.1168064453893229,6.593406593406593
0.11695777612324838,19.78021978021978
0.11698848105048874,13.186813186813186
0.11705031455681532,19.78021978021978
0.11711257171498772,13.186813186813186
0.11708144313590152,6.593406593406593
0.11705031455681532,0.0
0.11698805739864292,0.0
0.11695692881955672,0.0
0.11689467166138431,0.0
0.11689467166138431,0.0
0.11686354308229811,0.0
0.11686354308229811,0.0
0.11686354308229811,0.0
0.11686354308229811,0.0
0.11686354308229811,0.0
0.11689467166138431,6.593406593406593
0.11695692881955672,13.186813186813186
0.11695692881955672,0.0
0.11695692881955672,0.0
0.11705031455681532,19.78021978021978
0.11708144313590152,6.593406593406593
0.11711257171498772,6.593406593406593
0.11717482887316012,13.186813186813186
0.11720595745224632,6.593406593406593
0.11723708603133252,6.593406593406593
0.11723708603133252,0.0
0.11723708603133252,0.0
0.11723708603133252,0.0
0.11723708603133252,0.0
0.11723708603133252,0.0
0.11723708603133252,0.0
0.11723708603133252,0.0
0.11723708603133252,0.0
0.11723708603133252,0.0
0.11709866741526796,6.593406593406593
0.11743149204856701,26.373626373626372
0.1174250134999273,32.967032967032964
0.11765231232068375,26.373626373626372
0.1180338662917966,32.967032967032964
0.1178763376574672,32.967032967032964
0.11840302620147515,19.78021978021978
0.11866849997575274,26.373626373626372
0.11844184273583937,65.93406593406593
0.11852663576934112,46.15384615384615
0.11868394082706404,65.93406593406593
0.11822028520115156,32.967032967032964
0.11811497905443669,65.93406593406593
0.11811322324210216,46.15384615384615
0.11807728613942746,13.186813186813186
0.11805719295540608,19.78021978021978
0.11738204130537072,32.967032967032964
0.11736194812134934,19.78021978021978
0.11750518340535626,6.593406593406593
0.11750518340535626,0.0
0.11750518340535626,0.0
0.11750518340535626,0.0
0.11750518340535626,0.0
0.11737772470917802,6.593406593406593
0.11732646156550415,6.593406593406593
0.11727494864387639,6.593406593406593
0.11683102067886886,26.373626373626372
0.11688594528471807,19.78021978021978
0.11702821891763202,26.373626373626372
0.11698246970702637,6.593406593406593
0.11713397362946408,13.186813186813186
0.11708549555028192,0.0
0.11708549555028192,0.0
0.11708549555028192,0.0
0.11710066574883855,6.593406593406593
0.11710066574883855,0.0
0.1171156395433464,6.593406593406593
0.1171156395433464,0.0
0.1171156395433464,0.0
0.1171156395433464,0.0
0.1171156395433464,0.0
0.1171156395433464,0.0
0.1171156395433464,0.0
0.1171156395433464,0.0
0.11706576495089735,6.593406593406593
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11706576495089735,0.0
0.11709136195830798,19.78021978021978
0.11740245116702099,39.56043956043956
0.11737512033512568,6.593406593406593
0.11730559479705688,19.78021978021978
0.11720737185560166,26.373626373626372
0.11685816947920259,19.78021978021978
0.11683778995998206,39.56043956043956
0.11695637933660744,26.373626373626372
0.11686502422508323,19.78021978021978
0.1168824731577691,13.186813186813186
0.11685558806947578,13.186813186813186
0.11688423690921876,19.78021978021978
0.11680041363788271,39.56043956043956
0.11699468297812662,6.593406593406593
0.11696779788983332,13.186813186813186
0.11679885014635102,19.78021978021978
0.116798652000247,19.78021978021978
0.116798652000247,0.0
0.11659474853582169,13.186813186813186
0.11669531860250638,6.593406593406593
0.11674538262168355,6.593406593406593
0.11686600842836861,6.593406593406593
0.11669007165300821,0.0
0.11669007165300821,0.0
0.11669007165300821,0.0
0.11675362337018687,6.593406593406593
0.11675362337018687,0.0
0.11675362337018687,0.0
0.11675362337018687,0.0
0.11742043228942299,13.186813186813186
0.11689749013611633,19.78021978021978
0.11689749013611633,0.0
0.11689749013611633,0.0
0.11689749013611633,0.0
0.11689749013611633,0.0
0.11689749013611633,0.0
0.11689749013611633,0.0
0.1168907193285158,6.593406593406593
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.1168907193285158,0.0
0.11698691408245036,32.967032967032964
0.11709340639367313,32.967032967032964
0.11711703372987786,46.15384615384615
0.11728814103242066,26.373626373626372
0.1180489980517798,72.52747252747253
0.11826031681239105,32.967032967032964
0.11816992885138636,19.78021978021978
0.1182277223079862,13.186813186813186
0.11841836387195984,39.56043956043956
0.11873580248440195,46.15384615384615
0.11880859565414037,13.186813186813186
0.11885305112376944,19.78021978021978
0.11873507799064363,32.967032967032964
0.11837102832836892,32.967032967032964
0.11846098888783889,39.56043956043956
0.1186747465536171,19.78021978021978
0.11881652430039105,32.967032967032964
0.11883061314800077,26.373626373626372
0.11902912860340736,39.56043956043956
0.11906964733692,19.78021978021978
0.11910199433774529,6.593406593406593
0.11915209925744714,6.593406593406593
0.11916027099013451,13.186813186813186
0.11920216101956703,19.78021978021978
0.11921283221241129,19.78021978021978
0.11916278424341059,13.186813186813186
0.1191174713607474,13.186813186813186
0.11907588046149331,19.78021978021978
0.11897176470364468,6.593406593406593
0.11897176470364468,0.0
0.11895147580548185,6.593406593406593
0.11895147580548185,0.0
0.11900091870241433,19.78021978021978
0.1190777144968112,13.186813186813186
0.11911611239400964,6.593406593406593
0.11919663017181566,13.186813186813186
0.1192350280690141,6.593406593406593
0.1193155458468201,13.186813186813186
0.11935394374401855,6.593406593406593
0.11935394374401855,0.0
0.11939234164121698,6.593406593406593
0.11936731765671664,6.593406593406593
0.1193470287585538,6.593406593406593
0.1193470287585538,0.0
0.1193470287585538,0.0
0.1193470287585538,0.0
0.1193470287585538,0.0
0.1193470287585538,0.0
0.1193470287585538,0.0
0.1193470287585538,0.0
0.1193470287585538,0.0
0.1193470287585538,0.0
0.1193470287585538,0.0
0.11929855067937165,0.0
0.11929855067937165,0.0
0.1192500726001895,0.0
0.11911220426390629,0.0
0.11911220426390629,0.0
0.11911220426390629,0.0
0.11911220426390629,0.0
0.11903347246795538,6.593406593406593
0.11891790992112569,26.373626373626372
0.11897785092641511,13.186813186813186
0.1189432182051892,26.373626373626372
0.11913082497850312,19.78021978021978
0.11905345216171877,6.593406593406593
0.11905345216171877,0.0
0.11910351618089592,6.593406593406593
0.11900481006347545,13.186813186813186
0.11893499868365723,6.593406593406593
0.11903587712970122,19.78021978021978
0.11898739905051905,0.0
0.11891758767070082,6.593406593406593
0.11898670055575813,19.78021978021978
0.11893518763413037,6.593406593406593
0.11883216179087482,13.186813186813186
0.11843974674749508,19.78021978021978
0.11813449158372791,32.967032967032964
0.11782312400578035,32.967032967032964
0.11771398574834445,19.78021978021978
0.11754270124042587,39.56043956043956
0.11731800502721931,26.373626373626372
0.11703906747089574,39.56043956043956
0.11719935355225548,32.967032967032964
0.1176264269120186,46.15384615384615
0.11784637161053349,39.56043956043956
0.11817045040210417,26.373626373626372
0.11814821160417564,6.593406593406593
0.11853994209328259,19.78021978021978
0.11856618137453619,6.593406593406593
0.1186186599370434,13.186813186813186
0.11864489921829702,6.593406593406593
0.11867113849955062,6.593406593406593
0.11863274060235218,6.593406593406593
0.11863274060235218,0.0
0.11863274060235218,0.0
0.1186290186189431,13.186813186813186
0.11851716412448858,13.186813186813186
0.11840778268162848,13.186813186813186
0.11838932152871355,6.593406593406593
0.118347201648106,6.593406593406593
0.11846569946788711,6.593406593406593
0.11841722138870496,0.0
0.11836874330952281,0.0
0.11827178715115849,0.0
0.11827178715115849,0.0
0.11829681113565883,6.593406593406593
0.11834685910465952,13.186813186813186
0.11839690707366023,13.186813186813186
0.11842193105816055,6.593406593406593
0.11844695504266091,6.593406593406593
0.11839544212103313,6.593406593406593
0.11839544212103313,0.0
0.1182679834248549,6.593406593406593
0.1186198569755757,13.186813186813186
0.11853083740373462,19.78021978021978
0.11835186578592859,13.186813186813186
0.11828181135937005,19.78021978021978
0.11836756998768025,6.593406593406593
0.11830994465187213,13.186813186813186
0.11814692298519497,13.186813186813186
0.11848717952546654,39.56043956043956
0.11871485420495109,19.78021978021978
0.11922254584543748,19.78021978021978
0.11897757540427566,6.593406593406593
0.11873442401466773,19.78021978021978
0.1182351798860174,32.967032967032964
0.11828989204713108,32.967032967032964
0.11838437473683955,59.34065934065934
0.11833760699121655,26.373626373626372
0.11838121432296626,39.56043956043956
0.11802237917914517,46.15384615384615
0.11787974573717137,46.15384615384615
0.11760989187628809,39.56043956043956
0.11758040694129449,39.56043956043956
0.11784140225195036,39.56043956043956
0.11812523730722285,52.747252747252745
0.11855558031022416,32.967032967032964
0.11887565861846978,13.186813186813186
0.11906150021922299,6.593406593406593
0.11906150021922299,0.0
0.11920894392277777,13.186813186813186
0.11920894392277777,0.0
0.11920894392277777,0.0
0.11920894392277777,0.0
0.11920508094697622,6.593406593406593
0.11920508094697622,0.0
0.11920508094697622,0.0
0.11920508094697622,0.0
0.11920508094697622,0.0
0.11920508094697622,0.0
0.11920508094697622,0.0
0.11916668304977777,6.593406593406593
0.11912828515257931,6.593406593406593
0.11905148935818242,13.186813186813186
0.11901681344439308,13.186813186813186
0.11858763215016654,19.78021978021978
0.11854923425296808,6.593406593406593
0.1186314504812854,6.593406593406593
0.11895277134224419,13.186813186813186
0.11866362103052024,13.186813186813186
0.11877800780807239,32.967032967032964
0.11851553979662947,26.373626373626372
0.1185034561979702,19.78021978021978
0.118749458272164,26.373626373626372
0.11916507896009938,26.373626373626372
0.1191095450320631,6.593406593406593
0.1190540111040268,6.593406593406593
0.11909093199359333,19.78021978021978
0.11916625078035832,13.186813186813186
0.1192180117218113,6.593406593406593
0.11934886443661259,6.593406593406593
0.11955880892476216,13.186813186813186
0.11947971715141387,0.0
0.11947971715141387,0.0
0.11955880892476216,6.593406593406593
0.11955880892476216,0.0
0.11955880892476216,0.0
0.11963790069811044,6.593406593406593
0.11963790069811044,0.0
0.11965524361321458,26.373626373626372
0.11978202429351874,13.186813186813186
0.11978202429351874,0.0
0.11982300865588759,6.593406593406593
0.1198466457305698,6.593406593406593
0.1198466457305698,0.0
0.11976483355822755,0.0
0.11976483355822755,0.0
0.11974237501392379,6.593406593406593
0.11974237501392379,0.0
0.11976649805688162,6.593406593406593
0.11976649805688162,0.0
0.11978672644201802,6.593406593406593
0.11975188161717587,13.186813186813186
0.11975188161717587,0.0
0.11975188161717587,0.0
0.1198134654043817,6.593406593406593
0.11987504919158756,6.593406593406593
0.11987504919158756,0.0
0.11987504919158756,0.0
0.11987504919158756,0.0
0.1198547602934247,6.593406593406593
0.11968433518503435,0.0
0.11974765492316145,6.593406593406593
0.11974765492316145,0.0
0.11957722981477108,0.0
0.11923637959799034,0.0
0.11906595448959996,0.0
0.1191068044063804,13.186813186813186
0.11912722936477062,6.593406593406593
0.11914765432316084,6.593406593406593
0.11934044398963473,13.186813186813186
0.11940323476325215,19.78021978021978
0.11942065835323683,19.78021978021978
0.11946864391923205,6.593406593406593
0.1193115488352205,13.186813186813186
0.11923300129321472,6.593406593406593
0.11930765280204783,13.186813186813186
0.11946085185288668,6.593406593406593
0.11976724995456442,13.186813186813186
0.1197790008949974,13.186813186813186
0.11983611225225695,6.593406593406593
0.12002492687406126,6.593406593406593
0.12002492687406126,0.0
0.12002492687406126,0.0
0.12002492687406126,0.0
0.12002492687406126,0.0
0.1200522899492331,6.593406593406593
0.1200522899492331,0.0
0.1200522899492331,0.0
0.1200522899492331,0.0
0.1200481007934729,6.593406593406593
0.12004391163771269,6.593406593406593
0.12004391163771269,0.0
0.11998560537714288,13.186813186813186
0.11995645224685797,6.593406593406593
0.11992729911657304,6.593406593406593
0.11992729911657304,0.0
0.11989814598628813,6.593406593406593
0.11989814598628813,0.0
0.12002378279989795,13.186813186813186
0.12013674655869555,13.186813186813186
0.12007622399907879,19.78021978021978
0.11946255007983192,32.967032967032964
0.11986905840410926,52.747252747252745
0.11970487181362689,39.56043956043956
0.11965235489616739,26.373626373626372
0.1199335194583436,19.78021978021978
0.12051664946693044,32.967032967032964
0.12056867814811703,19.78021978021978
0.1205649224135619,13.186813186813186
0.12059434149353833,26.373626373626372
0.12064990328436152,13.186813186813186
0.1206461475498064,13.186813186813186
0.12075786990634373,6.593406593406593
0.12075786990634373,0.0
0.12074847132930526,32.967032967032964
0.12079981450458427,6.593406593406593
0.12079981450458427,0.0
0.12085633071004102,6.593406593406593
0.12085246773423948,6.593406593406593
0.12083282207578752,6.593406593406593
0.12083282207578752,0.0
0.12083282207578752,0.0
0.12087426190500265,6.593406593406593
0.12087426190500265,0.0
0.12091570173421778,6.593406593406593
0.12091570173421778,0.0
0.12091570173421778,0.0
0.12091570173421778,0.0
0.12091570173421778,0.0
0.12091570173421778,0.0
0.12089714211589127,19.78021978021978
0.12089714211589127,0.0
0.12089714211589127,0.0
0.12089714211589127,0.0
0.12093858194510639,6.593406593406593
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12093858194510639,0.0
0.12090608738307133,0.0
0.1208273555871204,6.593406593406593
0.1208273555871204,0.0
0.1208273555871204,0.0
0.1208273555871204,0.0
0.1208273555871204,0.0
0.1208273555871204,0.0
0.1208273555871204,0.0
0.1208273555871204,0.0
0.12085147863007825,6.593406593406593
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12085147863007825,0.0
0.12059339295722517,6.593406593406593
0.12059339295722517,0.0
0.12059339295722517,0.0
0.12059339295722517,0.0
0.12059339295722517,0.0
0.12059339295722517,0.0
0.12059339295722517,0.0
0.12059339295722517,0.0
0.12059339295722517,0.0
0.12059339295722517,0.0
0.120617516000183,6.593406593406593
0.120617516000183,0.0
0.12064163904314083,6.593406593406593
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12064163904314083,0.0
0.12056290724718993,6.593406593406593
0.12066576208609867,6.593406593406593
0.12062940625735034,13.186813186813186
0.12067178222455294,6.593406593406593
0.12067178222455294,0.0
0.12067178222455294,0.0
0.12067178222455294,0.0
0.12065044892391685,6.593406593406593
0.1205686367515746,0.0
0.1205686367515746,0.0
0.12054730345093852,6.593406593406593
0.12054730345093852,0.0
0.12056753183607491,6.593406593406593
0.12056753183607491,0.0
0.12056753183607491,0.0
0.12062911562328077,6.593406593406593
0.12062911562328077,0.0
0.1206906994104866,6.593406593406593
0.1206906994104866,0.0
0.1206906994104866,0.0
0.12061160763713831,0.0
0.12061160763713831,0.0
0.12053251586379002,0.0
0.12061160763713831,6.593406593406593
0.12061160763713831,0.0
0.1206906994104866,6.593406593406593
0.1206906994104866,0.0
0.1206906994104866,0.0
0.12071482245344443,6.593406593406593
0.12071482245344443,0.0
0.12071482245344443,0.0
0.12071482245344443,0.0
0.12071482245344443,0.0
0.12071482245344443,0.0
0.12071482245344443,0.0
0.12071482245344443,0.0
0.12071482245344443,0.0
0.12071482245344443,0.0
0.12071482245344443,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12070010174213969,0.0
0.12072422478509752,6.593406593406593
0.12072422478509752,0.0
0.12072422478509752,0.0
0.12072422478509752,0.0
0.12072422478509752,0.0
0.12049128115629028,26.373626373626372
0.12049128115629028,0.0
0.12067766779912786,13.186813186813186
0.12064326119028175,13.186813186813186
0.12060885458143565,13.186813186813186
0.12052663835311835,6.593406593406593
0.12067647210813122,19.78021978021978
0.12033617020696083,13.186813186813186
0.12034825380562009,19.78021978021978
0.12061842307713244,13.186813186813186
0.12071272290410902,13.186813186813186
0.12067262655639924,13.186813186813186
0.12075686631761433,13.186813186813186
0.12115137169805153,13.186813186813186
0.12115137169805153,13.186813186813186
0.12115137169805153,0.0
0.12110289361886938,0.0
0.12105441553968721,0.0
0.12092684568715677,0.0
0.12087836760797462,0.0
0.12079927583462632,0.0
0.12076451808225723,0.0
0.12080885210323643,6.593406593406593
0.12077409435086735,0.0
0.12077409435086735,0.0
0.12077409435086735,0.0
0.12077409435086735,0.0
0.12064324163606607,0.0
0.12064324163606607,0.0
0.12064324163606607,0.0
0.120660492600178,6.593406593406593
0.12054689084948869,6.593406593406593
0.12049841277030653,0.0
0.12044993469112437,0.0
0.12040145661194222,0.0
0.12035297853276006,0.0
0.1203045004535779,0.0
0.1203045004535779,0.0
0.1203045004535779,0.0
0.1203045004535779,0.0
0.1203045004535779,0.0
0.1203045004535779,0.0
0.1203045004535779,0.0
0.1203045004535779,0.0
0.1203045004535779,0.0
0.1203045004535779,0.0
0.12028022285772025,0.0
0.12025594526186258,0.0
0.12018318958682277,0.0
0.12011043391178294,0.0
0.12003767823674315,0.0
0.11991644448252117,0.0
0.1198921668866635,0.0
0.1198921668866635,0.0
0.1198921668866635,0.0
0.11976470819048526,6.593406593406593
0.11971319526885749,6.593406593406593
0.11961016942560193,13.186813186813186
0.11943119780779592,13.186813186813186
0.11957663204534238,32.967032967032964
0.11958065305175089,13.186813186813186
0.1195926918473018,13.186813186813186
0.119941530555577,26.373626373626372
0.119941530555577,0.0
0.11989305247639485,0.0
0.1195042724960423,13.186813186813186
0.11980817991668981,6.593406593406593
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11975970183750764,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11971122375832549,0.0
0.11973534680128332,6.593406593406593
0.11973534680128332,0.0
0.11973534680128332,0.0
0.11973534680128332,0.0
0.11967772146547521,13.186813186813186
0.11940665270409336,19.78021978021978
0.1191617281057504,19.78021978021978
0.11902343839007934,32.967032967032964
0.11912369837128521,39.56043956043956
0.11904303399142228,26.373626373626372
0.1195174727276519,32.967032967032964
0.11983755103589751,13.186813186813186
0.11978907295671536,0.0
0.11992643647828642,6.593406593406593
0.11987795839910427,0.0
0.11982948031992212,0.0
0.11978100224073995,0.0
0.11978100224073995,0.0
0.11978100224073995,0.0
0.11974260434354149,6.593406593406593
0.11970420644634305,6.593406593406593
0.1196344718324961,6.593406593406593
0.1195487491173286,13.186813186813186
0.11951618612127395,13.186813186813186
0.11977942383760726,19.78021978021978
0.11990427985596298,13.186813186813186
0.11990427985596298,0.0
0.11995279433276394,6.593406593406593
0.11985280333195403,6.593406593406593
0.11967686655659361,6.593406593406593
0.11944108921487662,6.593406593406593
0.11939261113569445,0.0
0.11933498579988633,13.186813186813186
0.11933498579988633,0.0
0.11927945187185002,6.593406593406593
0.11927945187185002,0.0
0.11900224179048899,19.78021978021978
0.11918495657716353,19.78021978021978
0.119319285256289,13.186813186813186
0.11939523103083947,6.593406593406593
0.11918178760526575,6.593406593406593
0.11912416226945761,13.186813186813186
0.11927998035922323,6.593406593406593
0.11904977647218505,26.373626373626372
0.11894823583796044,13.186813186813186
0.11921983606702391,13.186813186813186
0.11917135798784174,0.0
0.11930872150941282,6.593406593406593
0.11930872150941282,0.0
0.11915758562734087,19.78021978021978
0.11915758562734087,0.0
0.11880520012751121,6.593406593406593
0.11880520012751121,0.0
0.11880520012751121,0.0
0.11885367820669338,13.186813186813186
0.11885367820669338,0.0
0.11881155832608582,6.593406593406593
0.11881155832608582,0.0
0.11876943844547828,6.593406593406593
0.11876943844547828,0.0
0.11872096036629613,0.0
0.11867248228711398,0.0
0.11862400420793182,0.0
0.11872490903549678,13.186813186813186
0.11821811162037953,19.78021978021978
0.11867761881865654,13.186813186813186
0.11861036380338381,13.186813186813186
0.11865884188256598,13.186813186813186
0.11853138318638771,6.593406593406593
0.11840392449020948,6.593406593406593
0.11870026411289399,19.78021978021978
0.11880114702323513,19.78021978021978
0.11880114702323513,0.0
0.11880114702323513,0.0
0.11880114702323513,0.0
0.11880114702323513,0.0
0.11875266894405298,0.0
0.11870419086487083,0.0
0.11865571278568866,0.0
0.11859885372645962,6.593406593406593
0.11859885372645962,0.0
0.11859885372645962,0.0
0.11847139503028138,6.593406593406593
0.11851987310946353,13.186813186813186
0.1185683511886457,13.186813186813186
0.11861682926782785,13.186813186813186
0.11879276604318825,6.593406593406593
0.11866530734701,6.593406593406593
0.1188412441223704,6.593406593406593
0.11871378542619217,6.593406593406593
0.11871378542619217,0.0
0.11871378542619217,0.0
0.11866530734701,0.0
0.11861682926782785,0.0
0.1185683511886457,0.0
0.11847139503028138,0.0
0.11847139503028138,0.0
0.11847139503028138,0.0
0.11847139503028138,0.0
0.11821647763792488,13.186813186813186
0.11808901894174663,6.593406593406593
0.11808901894174663,0.0
0.11808901894174663,0.0
0.11808901894174663,0.0
0.11808901894174663,0.0
0.11808901894174663,0.0
0.11808901894174663,0.0
0.11808901894174663,0.0
0.11804054086256446,0.0
0.11799206278338231,0.0
0.11794358470420016,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11784662854583584,0.0
0.11807153273008802,6.593406593406593
0.11789559595472762,6.593406593406593
0.11784711787554548,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.11779863979636333,0.0
0.1176506524690022,26.373626373626372
0.11719361355699671,46.15384615384615
0.11735975711418131,39.56043956043956
0.11739571479544626,39.56043956043956
0.11694300345829871,39.56043956043956
0.11718934968923993,59.34065934065934
0.11711733043759293,32.967032967032964
0.11702319222774121,52.747252747252745
0.1166490502205697,46.15384615384615
0.11679603728726708,32.967032967032964
0.11681679329207721,52.747252747252745
0.11668808297122532,52.747252747252745
0.11678265572931255,59.34065934065934
0.11695700258750928,39.56043956043956
0.11693617432997956,26.373626373626372
0.11704878284204408,13.186813186813186
0.11713958557040151,19.78021978021978
0.11712305055846758,13.186813186813186
0.11710858785287953,6.593406593406593
0.11710858785287953,0.0
0.11716099268403853,6.593406593406593
0.11722993252713144,6.593406593406593
0.11721028686867949,6.593406593406593
0.11721028686867949,0.0
0.11721028686867949,0.0
0.11721028686867949,0.0
0.11721028686867949,0.0
0.11721028686867949,0.0
0.11721028686867949,0.0
0.11721028686867949,0.0
0.11723440991163733,6.593406593406593
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11723440991163733,0.0
0.11758628346235814,13.186813186813186
0.11758628346235814,0.0
0.11758628346235814,0.0
0.11758628346235814,0.0
0.11758628346235814,0.0
0.11758628346235814,0.0
0.11758628346235814,0.0
0.11758628346235814,0.0
0.11758628346235814,0.0
0.11758628346235814,0.0
0.11758628346235814,0.0
0.11758628346235814,0.0
0.1172338979625285,6.593406593406593
0.11734030804183057,6.593406593406593
0.11708963463878164,13.186813186813186
0.11696399671893393,13.186813186813186
0.11696399671893393,0.0
0.11696399671893393,0.0
0.11696399671893393,0.0
0.11696399671893393,0.0
0.11690846279089763,6.593406593406593
0.11696086762205664,6.593406593406593
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11696086762205664,0.0
0.11698499066501447,6.593406593406593
0.11698499066501447,0.0
0.11698499066501447,0.0
0.11698499066501447,0.0
0.11698499066501447,0.0
0.11698499066501447,0.0
0.11698499066501447,0.0
0.11698499066501447,0.0
0.11698499066501447,0.0
0.11698499066501447,0.0
0.11698499066501447,0.0
0.11698499066501447,0.0
0.1170091137079723,6.593406593406593
0.1170091137079723,0.0
0.11688165501179407,6.593406593406593
0.1168508745114704,19.78021978021978
0.11717219537242919,13.186813186813186
0.11681980987259954,6.593406593406593
0.11683427184013684,6.593406593406593
0.1170923575129899,6.593406593406593
0.1170923575129899,0.0
0.1170923575129899,0.0
0.11722321022779117,6.593406593406593
0.11722321022779117,0.0
0.11722321022779117,0.0
0.11722321022779117,0.0
0.11735406294259244,6.593406593406593
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11735406294259244,0.0
0.11770593649331325,13.186813186813186
0.11745101910095676,13.186813186813186
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.11745101910095676,0.0
0.1175538739398655,6.593406593406593
0.11759624990706809,6.593406593406593
0.11764539693452628,13.186813186813186
0.11771235410604108,6.593406593406593
0.11780433526205625,13.186813186813186
0.11793824960508587,13.186813186813186
0.11796327358958622,6.593406593406593
0.11796696427345046,13.186813186813186
0.11796696427345046,0.0
0.11796696427345046,0.0
0.11796696427345046,0.0
0.1180693781689678,13.186813186813186
0.1180858845706951,13.186813186813186
0.11808216258728602,6.593406593406593
0.1180747186204678,13.186813186813186
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.1180747186204678,0.0
0.11809884166342563,6.593406593406593
0.11812296470638348,6.593406593406593
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.11812296470638348,0.0
0.1182231745457872,13.186813186813186
0.11823998364001817,6.593406593406593
0.11823998364001817,0.0
0.11823998364001817,0.0
0.1180985355296123,6.593406593406593
0.11813088253043756,6.593406593406593
0.11818799388769712,6.593406593406593
0.11822566817379879,6.593406593406593
0.11822566817379879,0.0
0.11822566817379879,0.0
0.11822566817379879,0.0
0.11822566817379879,0.0
0.11820064418929846,6.593406593406593
0.11818043911959604,6.593406593406593
0.11818043911959604,0.0
0.11818043911959604,0.0
0.1182002816241553,19.78021978021978
0.1182002816241553,0.0
0.1182002816241553,0.0
0.1182002816241553,0.0
0.1182002816241553,0.0
0.1182692214672482,6.593406593406593
0.1182692214672482,0.0
0.1182692214672482,0.0
0.1182692214672482,0.0
0.1182692214672482,0.0
0.1182692214672482,0.0
0.1182692214672482,0.0
0.1182692214672482,0.0
0.11833816131034113,6.593406593406593
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.11833816131034113,0.0
0.1181508620478063,6.593406593406593
0.11863697230601951,19.78021978021978
0.11869535521059447,13.186813186813186
0.11856789651441624,6.593406593406593
0.11856789651441624,0.0
0.11851236258637993,6.593406593406593
0.11851236258637993,0.0
0.11851236258637993,0.0
0.11851236258637993,0.0
0.11851236258637993,0.0
0.11851236258637993,0.0
0.11847396468918146,6.593406593406593
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11847396468918146,0.0
0.11851634065638406,6.593406593406593
0.11854046369934189,6.593406593406593
0.1188923372500627,13.186813186813186
0.1186374198577062,13.186813186813186
0.1186374198577062,0.0
0.1186374198577062,0.0
0.11861608655707012,6.593406593406593
0.11861608655707012,0.0
0.11861608655707012,0.0
0.1186363149422065,6.593406593406593
0.1186363149422065,0.0
0.11869789872941236,6.593406593406593
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11869789872941236,0.0
0.11874910567717104,6.593406593406593
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11874910567717104,0.0
0.11881068946437687,6.593406593406593
0.11881068946437687,0.0
0.11887755700112393,6.593406593406593
0.11889776207082636,6.593406593406593
0.11891796714052878,6.593406593406593
0.11891796714052878,0.0
0.11891796714052878,0.0
0.11891796714052878,0.0
0.11864499578008618,6.593406593406593
0.11893900344510663,6.593406593406593
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11893900344510663,0.0
0.11892063708430076,6.593406593406593
0.11883069654741835,6.593406593406593
0.11883069654741835,0.0
0.11883069654741835,0.0
0.11883069654741835,0.0
0.11874049186064424,6.593406593406593
0.11874049186064424,0.0
0.11874049186064424,0.0
0.11873379260003165,6.593406593406593
0.11873379260003165,0.0
0.11873379260003165,0.0
0.1186750655212105,0.0
0.1186750655212105,0.0
0.1186750655212105,0.0
0.1186750655212105,0.0
0.1186750655212105,0.0
0.11862542401964228,6.593406593406593
0.11862542401964228,0.0
0.11862542401964228,0.0
0.11862542401964228,0.0
0.11851212525330046,6.593406593406593
0.11851094762479768,6.593406593406593
0.11851094762479768,0.0
0.11845222054597652,0.0
0.11845222054597652,0.0
0.11845222054597652,0.0
0.11845222054597652,0.0
0.11845222054597652,0.0
0.11846947151008846,6.593406593406593
0.11846947151008846,0.0
0.11846947151008846,0.0
0.11846947151008846,0.0
0.11846947151008846,0.0
0.11846947151008846,0.0
0.11846947151008846,0.0
0.11846947151008846,0.0
0.11835617274374663,6.593406593406593
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11835617274374663,0.0
0.11838029578670446,6.593406593406593
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.11838029578670446,0.0
0.1183252225767259,6.593406593406593
0.11843040070640633,6.593406593406593
0.11838192262722418,0.0
0.11833344454804201,0.0
0.11828496646885986,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11823648838967771,0.0
0.11858836194039851,13.186813186813186
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11858836194039851,0.0
0.11844691382999264,6.593406593406593
0.11844691382999264,0.0
0.11844691382999264,0.0
0.11850402518725218,6.593406593406593
0.11854169947335387,6.593406593406593
0.11854169947335387,0.0
0.11854169947335387,0.0
0.11854169947335387,0.0
0.11854169947335387,0.0
0.11854169947335387,0.0
0.11854169947335387,0.0
0.11854169947335387,0.0
0.11854169947335387,0.0
0.118539627167008,6.593406593406593
0.118539627167008,0.0
0.118539627167008,0.0
0.118539627167008,0.0
0.118539627167008,0.0
0.118539627167008,0.0
0.118539627167008,0.0
0.118539627167008,0.0
0.11860856701010093,6.593406593406593
0.11860856701010093,0.0
0.11860856701010093,0.0
0.11860856701010093,0.0
0.11860856701010093,0.0
0.11860856701010093,0.0
0.11860856701010093,0.0
0.11860856701010093,0.0
0.11863269005305876,6.593406593406593
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11863269005305876,0.0
0.11889462306689717,19.78021978021978
0.11889462306689717,0.0
0.11889462306689717,0.0
0.11880468253001479,6.593406593406593
0.11884559470793367,13.186813186813186
0.11894204081388883,19.78021978021978
0.11881769366816035,19.78021978021978
0.11891413977411551,19.78021978021978
0.11865605410126243,6.593406593406593
0.11857383787294512,6.593406593406593
0.11858592147160439,19.78021978021978
0.11824561957043402,13.186813186813186
0.11859800507026366,6.593406593406593
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11859800507026366,0.0
0.11894987862098447,13.186813186813186
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11894987862098447,0.0
0.11882241992480623,6.593406593406593
0.1188327113849816,19.78021978021978
0.11870525268880336,6.593406593406593
0.11857779399262511,6.593406593406593
0.11819224962359376,13.186813186813186
0.11819224962359376,0.0
0.11854463512342343,6.593406593406593
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11854463512342343,0.0
0.11845469458654101,6.593406593406593
0.11845469458654101,0.0
0.11845469458654101,0.0
0.11828253782134132,13.186813186813186
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11828253782134132,0.0
0.11832344999926019,13.186813186813186
0.1183789839272965,6.593406593406593
0.1183789839272965,0.0
0.1183789839272965,0.0
0.11812089825444341,6.593406593406593
0.11847328375427306,6.593406593406593
0.11847328375427306,0.0
0.11847328375427306,0.0
0.11839106752595575,6.593406593406593
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.11839106752595575,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.1183425894467736,0.0
0.11821513075059537,6.593406593406593
0.11821513075059537,0.0
0.11821513075059537,0.0
0.11856700430131617,13.186813186813186
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856700430131617,0.0
0.11856314132551463,6.593406593406593
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11856314132551463,0.0
0.11858726436847244,6.593406593406593
0.11861138741143028,6.593406593406593
0.11861138741143028,0.0
0.11861138741143028,0.0
0.11861138741143028,0.0
0.11861138741143028,0.0
0.11861138741143028,0.0
0.11861138741143028,0.0
0.11861138741143028,0.0
0.11861138741143028,0.0
0.11861138741143028,0.0
0.11861138741143028,0.0
0.11862584937896756,6.593406593406593
0.11862584937896756,0.0
0.11862584937896756,0.0
0.11862584937896756,0.0
0.11862584937896756,0.0
0.11862584937896756,0.0
0.11862584937896756,0.0
0.11862584937896756,0.0
0.11862584937896756,0.0
0.11862584937896756,0.0
0.11867409546488324,13.186813186813186
0.11867409546488324,0.0
0.11867409546488324,0.0
0.11867409546488324,0.0
0.11867409546488324,0.0
0.11867409546488324,0.0
0.11867409546488324,0.0
0.11867409546488324,0.0
0.11867409546488324,0.0
0.11867409546488324,0.0
0.11876703364983766,6.593406593406593
0.11882256757787395,6.593406593406593
0.11882256757787395,0.0
0.11872962939291952,0.0
0.11908201489274918,6.593406593406593
0.11882392921989611,6.593406593406593
0.11874171299157879,6.593406593406593
0.11909409849140845,6.593406593406593
0.11904562041222629,0.0
0.11899714233304413,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11894866425386198,0.0
0.11917657869298849,13.186813186813186
0.11913588786080698,13.186813186813186
0.11903455966092691,13.186813186813186
0.11903455966092691,0.0
0.11903455966092691,0.0
0.11903455966092691,0.0
0.11903455966092691,0.0
0.1189523434326096,6.593406593406593
0.1189523434326096,0.0
0.1189724517529373,6.593406593406593
0.1189724517529373,0.0
0.1189724517529373,0.0
0.1189724517529373,0.0
0.1189724517529373,0.0
0.11932432530365811,13.186813186813186
0.11932432530365811,0.0
0.11932432530365811,0.0
0.11932432530365811,0.0
0.11932432530365811,0.0
0.11932432530365811,0.0
0.11932432530365811,0.0
0.11952574682908204,6.593406593406593
0.11952574682908204,0.0
0.11952574682908204,0.0
0.11952574682908204,0.0
0.11952574682908204,0.0
0.11952574682908204,0.0
0.11958595050998755,6.593406593406593
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11958595050998755,0.0
0.11965279822547015,6.593406593406593
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11965279822547015,0.0
0.11956285768858775,6.593406593406593
0.11956285768858775,0.0
0.11956285768858775,0.0
0.11991473123930854,13.186813186813186
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991473123930854,0.0
0.11991100925589947,6.593406593406593
0.11991100925589947,0.0
0.11991100925589947,0.0
0.11991100925589947,0.0
0.11991100925589947,0.0
0.1198625311767173,0.0
0.11981405309753516,0.0
0.11971709693917085,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11966861885998867,0.0
0.11962014078080653,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11957166270162436,0.0
0.11944420400544613,6.593406593406593
0.11944420400544613,0.0
0.11944420400544613,0.0
0.11944420400544613,0.0
0.11944420400544613,0.0
0.11944420400544613,0.0
0.11944420400544613,0.0
0.11944420400544613,0.0
0.11944048202203701,6.593406593406593
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11944048202203701,0.0
0.11936150140504091,13.186813186813186
0.11945845756340523,19.78021978021978
0.11937947694640912,13.186813186813186
0.11925201825023088,19.78021978021978
0.11925201825023088,0.0
0.11912455955405264,6.593406593406593
0.11904557893705654,13.186813186813186
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11904557893705654,0.0
0.11939745248777733,13.186813186813186
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11939745248777733,0.0
0.11974932603849817,13.186813186813186
0.11974932603849817,0.0
0.11974932603849817,0.0
0.11974932603849817,0.0
0.11974932603849817,0.0
0.11974932603849817,0.0
0.11970016994344192,6.593406593406593
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11970016994344192,0.0
0.11975570387147823,6.593406593406593
0.11975570387147823,0.0
0.11949761819862516,6.593406593406593
0.11949761819862516,0.0
0.11985000369845482,6.593406593406593
0.11976778747013749,6.593406593406593
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11976778747013749,0.0
0.11964032877395925,6.593406593406593
0.11951287007778101,6.593406593406593
0.11924396327119688,13.186813186813186
0.11906166381882442,6.593406593406593
0.11889299031253178,26.373626373626372
0.11888717918745371,19.78021978021978
0.1187399199519698,26.373626373626372
0.11873410882689177,19.78021978021978
0.11878168707566412,32.967032967032964
0.11877006482550803,39.56043956043956
0.1189057018108359,19.78021978021978
0.11903603282783815,26.373626373626372
0.11920464237994005,13.186813186813186
0.1192629629383059,13.186813186813186
0.11922048049255518,19.78021978021978
0.11915942408088617,6.593406593406593
0.11914503013626178,19.78021978021978
0.11908397372459277,6.593406593406593
0.11904312238262621,0.0
0.11902291731292379,6.593406593406593
0.1190918571560167,6.593406593406593
0.1190918571560167,0.0
0.1190918571560167,0.0
0.1190918571560167,0.0
0.11908978484967084,6.593406593406593
0.11908978484967084,0.0
0.11908978484967084,0.0
0.11908978484967084,0.0
0.11908978484967084,0.0
0.11908978484967084,0.0
0.11915872469276374,6.593406593406593
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11915872469276374,0.0
0.11910584661429839,13.186813186813186
0.11896439850389254,6.593406593406593
0.11881643522405479,13.186813186813186
0.11885728656602139,19.78021978021978
0.11906461000289417,19.78021978021978
0.11906461000289417,0.0
0.11908963398739451,6.593406593406593
0.11908963398739451,0.0
0.11908963398739451,0.0
0.11908963398739451,0.0
0.11908963398739451,0.0
0.11908963398739451,0.0
0.11908963398739451,0.0
0.11908963398739451,0.0
0.11908963398739451,0.0
0.11908963398739451,0.0
0.11904047789233826,6.593406593406593
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11904047789233826,0.0
0.11891301919616003,6.593406593406593
0.11891301919616003,0.0
0.11891301919616003,0.0
0.11886386310110379,6.593406593406593
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11886386310110379,0.0
0.11888888708560412,6.593406593406593
0.11892987144797297,6.593406593406593
0.11892987144797297,0.0
0.11895350852265518,6.593406593406593
0.11895350852265518,0.0
0.11895350852265518,0.0
0.11899449288502403,6.593406593406593
0.11899449288502403,0.0
0.11899449288502403,0.0
0.11899449288502403,0.0
0.11899449288502403,0.0
0.11893941967504547,6.593406593406593
0.11893941967504547,0.0
0.11893941967504547,0.0
0.11881749874958433,13.186813186813186
0.11881749874958433,0.0
0.11881749874958433,0.0
0.11879247476508399,6.593406593406593
0.11879247476508399,0.0
0.11879247476508399,0.0
0.11879247476508399,0.0
0.11879247476508399,0.0
0.11894357234981236,6.593406593406593
0.11892328345164953,6.593406593406593
0.11892328345164953,0.0
0.11892328345164953,0.0
0.11892328345164953,0.0
0.11896540333225704,6.593406593406593
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11896540333225704,0.0
0.11882395522185119,6.593406593406593
0.1187298736228438,19.78021978021978
0.11858191034300605,13.186813186813186
0.11836467601211959,26.373626373626372
0.118546975464492,13.186813186813186
0.11872927491686446,13.186813186813186
0.1189115743692369,13.186813186813186
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.1189115743692369,0.0
0.11877012625883106,6.593406593406593
0.11877012625883106,0.0
0.1189524257112035,13.186813186813186
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189524257112035,0.0
0.1189487037277944,6.593406593406593
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.1189487037277944,0.0
0.11897372771229474,6.593406593406593
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11897372771229474,0.0
0.11892457161723849,6.593406593406593
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11892457161723849,0.0
0.11887541552218224,6.593406593406593
0.11887541552218224,0.0
0.11887541552218224,0.0
0.11887541552218224,0.0
0.11887541552218224,0.0
0.1192278010220119,6.593406593406593
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0
0.1192278010220119,0.0

